Implementation of Analytical Jacobian and Chemical Explosive Mode Analysis (CEMA) in OpenFOAM

This report presents the implementation details of the chemical explosive mode analysis (CEMA), using analytical Jacobian formulation, into OpenFOAM.

==> Codes/tutorial/0/CH4.dat <==
1350
(
0.0283653
0.0283630
0.0283594
0.0283650
0.0283712
0.0283678
0.0283606
0.0283655
0.0283596
0.0283646
0.0283715
0.0283661
0.0283583
0.0283589
0.0283687
0.0283604
0.0283695
0.0283624
0.0283711
0.0283701
0.0283587
0.0283626
0.0283584
0.0283659
0.0283666
0.0283622
0.0283670
0.0283665
0.0283667
0.0283693
0.0283620
0.0283627
0.0283670
0.0283582
0.0283644
0.0283608
0.0283616
0.0283629
0.0283675
0.0283645
0.0283689
0.0283653
0.0283648
0.0283599
0.0283650
0.0283670
0.0283606
0.0283652
0.0283664
0.0283654
0.0283657
0.0283580
0.0283649
0.0283687
0.0283634
0.0283677
0.0283614
0.0283653
0.0283645
0.0283550
0.0283643
0.0283710
0.0283657
0.0283640
0.0283649
0.0283607
0.0283699
0.0283662
0.0283576
0.0283685
0.0283664
0.0283690
0.0283654
0.0283695
0.0283666
0.0283650
0.0283678
0.0283607
0.0283703
0.0283621
0.0283631
0.0283659
0.0283669
0.0283680
0.0283630
0.0283680
0.0283616
0.0283772
0.0283699
0.0283651
0.0283675
0.0283648
0.0283714
0.0283674
0.0283659
0.0283694
0.0283663
0.0283687
0.0283647
0.0283696
0.0283712
0.0283687
0.0283684
0.0283664
0.0283754
0.0283762
0.0283694
0.0283717
0.0283752
0.0283709
0.0283681
0.0283701
0.0283663
0.0283780
0.0283725
0.0283703
0.0283679
0.0283693
0.0283739
0.0283711
0.0283697
0.0283719
0.0283720
0.0283713
0.0283707
0.0283719
0.0283717
0.0283687
0.0283690
0.0283693
0.0283744
0.0283739
0.0283730
0.0283711
0.0283703
0.0283778
0.0283688
0.0283744
0.0283719
0.0283750
0.0283676
0.0283688
0.0283721
0.0283685
0.0283740
0.0283668
0.0283709
0.0283734
0.0283738
0.0283704
0.0283708
0.0283693
0.0283721
0.0283685
0.0283678
0.0283755
0.0283683
0.0283717
0.0283719
0.0283702
0.0283670
0.0283736
0.0283710
0.0283715
0.0283703
0.0283721
0.0283657
0.0283640
0.0283759
0.0283632
0.0283759
0.0283632
0.0283654
0.0283726
0.0283678
0.0283676
0.0283697
0.0283663
0.0283721
0.0283639
0.0283572
0.0283634
0.0283693
0.0283683
0.0283663
0.0283631
0.0283633
0.0283711
0.0283650
0.0283666
0.0283643
0.0283643
0.0283637
0.0283638
0.0283639
0.0283595
0.0283648
0.0283617
0.0283638
0.0283702
0.0283649
0.0283625
0.0283626
0.0283684
0.0283665
0.0283620
0.0283588
0.0283594
0.0283609
0.0283667
0.0283601
0.0283578
0.0283549
0.0283691
0.0283605
0.0283579
0.0283621
0.0283645
0.0283604
0.0283630
0.0283640
0.0283606
0.0283632
0.0283601
0.0283608
0.0283683
0.0283641
0.0283657
0.0283602
0.0283598
0.0283558
0.0283583
0.0283585
0.0283554
0.0283652
0.0283688
0.0283659
0.0283604
0.0283591
0.0283686
0.0283592
0.0283591
0.0283615
0.0283626
0.0283615
0.0283627
0.0283614
0.0283678
0.0283633
0.0283582
0.0283601
0.0283680
0.0283649
0.0283646
0.0283587
0.0283636
0.0283666
0.0283608
0.0283631
0.0283594
0.0283673
0.0283614
0.0283645
0.0283607
0.0283582
0.0283644
0.0283592
0.0283570
0.0283669
0.0283620
0.0283600
0.0283641
0.0283643
0.0283638
0.0283648
0.0283593
0.0283616
0.0283660
0.0283676
0.0283609
0.0283617
0.0283649
0.0283616
0.0283666
0.0283641
0.0283659
0.0283678
0.0283663
0.0283606
0.0283627
0.0283641
0.0283652
0.0283628
0.0283618
0.0283645
0.0283651
0.0283628
0.0283634
0.0283675
0.0283668
0.0283593
0.0283598
0.0283622
0.0283732
0.0283658
0.0283650
0.0283622
0.0283633
0.0283718
0.0283662
0.0283630
0.0283647
0.0283644
0.0283723
0.0283642
0.0283730
0.0283741
0.0283715
0.0283677
0.0283652
0.0283703
0.0283724
0.0283683
0.0283688
0.0283705
0.0283650
0.0283715
0.0283618
0.0283638
0.0283745
0.0283774
0.0283721
0.0283661
0.0283650
0.0283745
0.0283640
0.0283610
0.0283677
0.0283653
0.0283673
0.0283695
0.0283726
0.0283657
0.0283694
0.0283639
0.0283672
0.0283776
0.0283714
0.0283676
0.0283687
0.0283644
0.0283655
0.0283652
0.0283637
0.0283680
0.0283718
0.0283700
0.0283647
0.0283647
0.0283689
0.0283639
0.0283638
0.0283618
0.0283650
0.0283625
0.0283585
0.0283608
0.0283627
0.0283665
0.0283592
0.0283629
0.0283623
0.0283673
0.0283661
0.0283610
0.0283616
0.0283673
0.0283655
0.0283650
0.0283656
0.0283612
0.0283716
0.0283639
0.0283598
0.0283631
0.0283599
0.0283726
0.0283582
0.0283636
0.0283673
0.0283659
0.0283632
0.0283653
0.0283706
0.0283690
0.0283657
0.0283656
0.0283693
0.0283620
0.0283655
0.0283656
0.0283630
0.0283595
0.0283665
0.0283652
0.0283644
0.0283595
0.0283620
0.0283639
0.0283584
0.0283608
0.0283599
0.0283584
0.0283576
0.0283499
0.0283657
0.0283566
0.0283584
0.0283623
0.0283632
0.0283601
0.0283629
0.0283538
0.0283587
0.0283580
0.0283595
0.0283575
0.0283591
0.0283563
0.0283608
0.0283607
0.0283540
0.0283583
0.0283562
0.0283608
0.0283501
0.0283570
0.0283552
0.0283607
0.0283532
0.0283535
0.0283614
0.0283538
0.0283528
0.0283524
0.0283560
0.0283563
0.0283552
0.0283467
0.0283517
0.0283557
0.0283510
0.0283363
0.0283296
0.0283334
0.0283308
0.0283196
0.0283156
0.0283020
0.0282882
0.0282813
0.0282687
0.0282664
0.0282352
0.0282237
0.0282065
0.0281686
0.0281533
0.0281280
0.0280815
0.0280433
0.0280008
0.0279342
0.0278709
0.0277944
0.0277097
0.0276241
0.0274907
0.0273526
0.0271994
0.0270044
0.0267940
0.0265442
0.0262743
0.0259471
0.0255825
0.0251361
0.0246430
0.0241043
0.0234683
0.0227415
0.0219343
0.0210246
0.0200219
0.0189162
0.0176953
0.0163774
0.0149994
0.0135336
0.0120189
0.0104849
0.0089719
0.0075351
0.0061654
0.0049232
0.0038385
0.0029136
0.0021571
0.0015646
0.0011037
0.0007672
0.0005177
0.0003486
0.0002317
0.0001607
0.0001014
0.0000560
0.0000430
0.0000309
0.0000131
0.0000032
-0.0000064
-0.0000064
0.0000148
0.0000084
0.0000113
-0.0000092
-0.0000004
-0.0000077
-0.0000110
-0.0000072
-0.0000060
-0.0000009
-0.0000033
0.0000087
0.0000135
0.0000006
-0.0000021
0.0000154
0.0000119
-0.0000011
0.0000017
-0.0000041
0.0000059
0.0000017
-0.0000021
0.0000082
0.0000099
-0.0000051
0.0000004
0.0000141
0.0000196
0.0000181
0.0000184
0.0000068
0.0000125
0.0000146
0.0000191
0.0000147
0.0000056
0.0000218
0.0000336
0.0000048
-0.0000148
-0.0000133
-0.0000095
-0.0000074
0.0000003
-0.0000117
-0.0000050
0.0000104
0.0000178
0.0000109
-0.0000065
-0.0000129
-0.0000163
0.0000120
0.0000418
0.0000261
0.0000089
-0.0000010
0.0000012
0.0000035
-0.0000025
-0.0000053
0.0000087
0.0000270
0.0000101
-0.0000134
0.0000016
0.0000209
0.0000266
0.0000307
0.0000158
0.0000074
-0.0000041
-0.0000049
-0.0000048
0.0000139
0.0000261
0.0000247
0.0000209
0.0000016
0.0000023
0.0000019
-0.0000071
-0.0000010
-0.0000039
-0.0000045
-0.0000061
-0.0000034
0.0000004
-0.0000001
-0.0000024
-0.0000120
-0.0000109
-0.0000043
-0.0000013
0.0000016
-0.0000013
0.0000061
0.0000126
0.0000148
0.0000023
0.0000128
0.0000064
0.0000015
-0.0000051
-0.0000144
-0.0000096
-0.0000108
-0.0000110
-0.0000007
0.0000063
0.0000097
0.0000083
0.0000109
0.0000146
0.0000185
0.0000192
0.0000189
0.0000229
0.0000153
0.0000239
0.0000208
0.0000125
0.0000103
0.0000066
0.0000063
-0.0000132
-0.0000124
-0.0000168
-0.0000199
-0.0000254
-0.0000313
-0.0000180
-0.0000256
-0.0000303
-0.0000278
-0.0000124
-0.0000080
-0.0000014
0.0000078
0.0000120
0.0000259
0.0000173
0.0000208
0.0000286
0.0000154
0.0000158
0.0000123
0.0000009
-0.0000023
-0.0000018
-0.0000073
-0.0000125
-0.0000123
-0.0000105
-0.0000133
-0.0000111
-0.0000074
0.0000009
0.0000047
-0.0000122
-0.0000079
-0.0000004
-0.0000069
-0.0000134
-0.0000059
-0.0000029
-0.0000030
-0.0000031
-0.0000035
0.0000033
0.0000063
0.0000088
0.0000179
0.0000094
0.0000175
0.0000195
0.0000106
0.0000133
0.0000103
0.0000034
-0.0000087
-0.0000072
-0.0000100
-0.0000145
-0.0000163
-0.0000255
-0.0000208
-0.0000166
-0.0000205
-0.0000251
-0.0000097
-0.0000107
-0.0000080
0.0000003
-0.0000066
-0.0000033
0.0000119
0.0000147
0.0000182
0.0000138
0.0000164
0.0000141
0.0000067
0.0000055
0.0000063
-0.0000058
-0.0000018
-0.0000064
-0.0000046
-0.0000110
-0.0000091
-0.0000172
-0.0000184
-0.0000103
-0.0000094
-0.0000152
-0.0000094
-0.0000076
-0.0000024
-0.0000018
-0.0000095
-0.0000044
0.0000031
0.0000057
0.0000086
0.0000023
0.0000097
0.0000129
0.0000047
0.0000062
0.0000112
0.0000091
0.0000075
-0.0000007
-0.0000011
-0.0000032
-0.0000059
-0.0000062
-0.0000076
-0.0000069
-0.0000089
-0.0000117
-0.0000094
-0.0000122
-0.0000152
-0.0000151
-0.0000200
-0.0000165
-0.0000100
-0.0000152
-0.0000147
-0.0000094
-0.0000063
-0.0000044
-0.0000083
-0.0000067
0.0000022
-0.0000022
0.0000025
-0.0000018
0.0000083
0.0000152
0.0000123
0.0000054
0.0000054
0.0000059
0.0000030
0.0000092
-0.0000040
0.0000046
0.0000073
-0.0000013
0.0000008
-0.0000020
-0.0000004
-0.0000061
0.0000006
-0.0000024
0.0000023
0.0000002
-0.0000096
-0.0000003
-0.0000021
-0.0000012
-0.0000036
0.0000021
0.0000033
0.0000076
0.0000054
0.0000033
0.0000000
0.0000030
0.0000095
0.0000102
0.0000056
0.0000107
0.0000185
0.0000104
0.0000090
0.0000203
0.0000122
0.0000145
0.0000114
0.0000158
0.0000083
0.0000121
0.0000041
0.0000097
0.0000066
0.0000058
0.0000028
0.0000067
0.0000034
0.0000048
0.0000034
-0.0000006
-0.0000052
-0.0000045
-0.0000056
-0.0000002
-0.0000064
-0.0000064
-0.0000003
-0.0000081
-0.0000077
-0.0000038
-0.0000063
-0.0000102
-0.0000153
-0.0000110
-0.0000150
-0.0000080
-0.0000149
-0.0000134
-0.0000117
-0.0000124
-0.0000114
-0.0000193
-0.0000084
-0.0000116
-0.0000135
-0.0000158
-0.0000143
-0.0000074
-0.0000066
-0.0000090
-0.0000134
-0.0000056
-0.0000072
-0.0000126
-0.0000081
-0.0000069
-0.0000069
-0.0000056
-0.0000123
-0.0000042
-0.0000027
-0.0000100
-0.0000094
-0.0000075
-0.0000049
-0.0000024
-0.0000031
-0.0000093
-0.0000114
-0.0000062
-0.0000067
-0.0000102
-0.0000045
0.0000023
-0.0000021
-0.0000001
-0.0000028
0.0000053
0.0000004
-0.0000096
-0.0000030
0.0000057
-0.0000020
-0.0000019
-0.0000064
-0.0000033
-0.0000016
-0.0000032
-0.0000046
-0.0000007
-0.0000019
0.0000022
0.0000056
-0.0000007
-0.0000002
0.0000010
0.0000005
-0.0000035
-0.0000022
0.0000093
0.0000013
0.0000016
-0.0000058
0.0000026
0.0000074
-0.0000013
-0.0000042
-0.0000001
0.0000031
0.0000038
0.0000013
0.0000044
0.0000082
0.0000033
-0.0000067
0.0000009
0.0000017
0.0000031
0.0000037
-0.0000023
0.0000037
0.0000021
0.0000034
0.0000043
0.0000032
-0.0000021
-0.0000000
0.0000023
-0.0000040
-0.0000034
0.0000004
-0.0000042
-0.0000009
0.0000007
0.0000018
-0.0000033
-0.0000012
-0.0000032
-0.0000051
0.0000038
-0.0000092
-0.0000065
-0.0000022
-0.0000035
0.0000023
-0.0000043
0.0000042
0.0000024
-0.0000024
0.0000013
0.0000044
0.0000060
0.0000008
0.0000022
0.0000103
0.0000032
0.0000032
0.0000071
0.0000021
0.0000073
0.0000037
0.0000047
0.0000008
0.0000092
0.0000122
0.0000071
0.0000073
0.0000115
0.0000146
0.0000156
0.0000206
0.0000142
0.0000209
0.0000187
0.0000134
0.0000174
0.0000184
0.0000162
0.0000179
0.0000170
0.0000197
0.0000241
0.0000148
0.0000253
0.0000193
0.0000261
0.0000239
0.0000242
0.0000188
0.0000165
0.0000178
0.0000201
0.0000161
0.0000199
0.0000217
0.0000171
0.0000158
0.0000153
0.0000189
0.0000224
0.0000138
0.0000174
0.0000113
0.0000139
0.0000076
0.0000121
0.0000135
0.0000135
0.0000103
0.0000036
0.0000067
0.0000068
0.0000056
0.0000063
-0.0000008
0.0000034
0.0000033
0.0000038
-0.0000039
-0.0000043
-0.0000019
-0.0000025
-0.0000001
-0.0000068
-0.0000007
-0.0000054
-0.0000204
-0.0000118
-0.0000089
-0.0000104
-0.0000131
-0.0000133
-0.0000116
-0.0000065
-0.0000090
-0.0000163
-0.0000175
-0.0000171
-0.0000140
-0.0000124
-0.0000185
-0.0000155
-0.0000140
-0.0000141
-0.0000173
-0.0000239
-0.0000245
-0.0000232
-0.0000199
-0.0000195
-0.0000271
-0.0000256
-0.0000282
-0.0000255
-0.0000216
-0.0000246
-0.0000253
-0.0000260
-0.0000257
-0.0000233
-0.0000203
-0.0000333
-0.0000276
-0.0000221
-0.0000220
-0.0000262
-0.0000300
-0.0000209
-0.0000208
-0.0000303
-0.0000216
-0.0000242
-0.0000240
-0.0000281
-0.0000228
-0.0000190
-0.0000216
-0.0000234
-0.0000305
-0.0000217
-0.0000256
-0.0000182
-0.0000157
-0.0000225
-0.0000200
-0.0000209
-0.0000158
-0.0000246
-0.0000204
-0.0000204
-0.0000175
-0.0000185
-0.0000233
-0.0000100
-0.0000121
-0.0000232
-0.0000143
-0.0000150
-0.0000176
-0.0000122
-0.0000089
-0.0000192
-0.0000157
-0.0000101
-0.0000097
-0.0000114
-0.0000120
-0.0000080
-0.0000038
-0.0000117
-0.0000085
-0.0000029
0.0000016
-0.0000044
-0.0000102
-0.0000045
-0.0000077
-0.0000067
-0.0000006
0.0000031
-0.0000005
-0.0000049
-0.0000034
0.0000050
-0.0000040
-0.0000069
0.0000030
-0.0000026
0.0000078
-0.0000006
-0.0000012
-0.0000033
-0.0000025
0.0000026
-0.0000021
-0.0000039
-0.0000035
0.0000023
0.0000009
0.0000019
-0.0000021
0.0000020
0.0000031
0.0000028
0.0000031
0.0000082
0.0000050
-0.0000033
-0.0000022
-0.0000016
-0.0000010
-0.0000018
-0.0000008
0.0000011
0.0000045
0.0000040
0.0000005
-0.0000024
-0.0000028
0.0000032
0.0000056
-0.0000061
-0.0000001
-0.0000032
-0.0000016
-0.0000025
0.0000026
-0.0000018
0.0000016
-0.0000022
0.0000067
-0.0000034
-0.0000020
-0.0000073
-0.0000025
-0.0000021
0.0000006
-0.0000056
-0.0000015
0.0000000
-0.0000015
0.0000014
-0.0000036
-0.0000089
-0.0000021
-0.0000030
-0.0000008
-0.0000048
0.0000049
-0.0000015
-0.0000015
0.0000053
0.0000024
0.0000014
-0.0000017
-0.0000036
0.0000068
0.0000014
0.0000015
-0.0000036
0.0000013
0.0000093
0.0000058
0.0000044
0.0000104
0.0000059
0.0000025
0.0000084
0.0000017
0.0000058
0.0000025
0.0000088
0.0000135
0.0000004
0.0000124
0.0000128
0.0000102
0.0000092
0.0000099
0.0000092
0.0000082
0.0000103
0.0000074
0.0000149
0.0000103
0.0000090
0.0000076
0.0000095
0.0000120
0.0000107
0.0000072
0.0000048
0.0000110
0.0000171
0.0000089
0.0000117
0.0000114
0.0000062
0.0000110
0.0000068
0.0000136
0.0000115
0.0000028
0.0000073
0.0000116
0.0000033
0.0000037
0.0000076
0.0000023
0.0000039
0.0000021
0.0000009
-0.0000024
0.0000019
0.0000006
-0.0000018
-0.0000041
0.0000006
0.0000004
-0.0000012
-0.0000032
-0.0000102
-0.0000018
-0.0000058
-0.0000011
-0.0000023
-0.0000015
-0.0000021
-0.0000109
-0.0000029
-0.0000055
-0.0000005
-0.0000087
-0.0000114
-0.0000116
-0.0000002
-0.0000040
-0.0000145
-0.0000117
-0.0000077
-0.0000085
-0.0000064
-0.0000117
-0.0000148
-0.0000072
-0.0000083
-0.0000111
-0.0000106
-0.0000026
-0.0000126
-0.0000096
-0.0000097
-0.0000101
-0.0000061
-0.0000188
-0.0000114
-0.0000076
-0.0000079
-0.0000161
-0.0000126
-0.0000103
-0.0000025
-0.0000057
-0.0000176
-0.0000097
-0.0000067
-0.0000063
-0.0000029
-0.0000045
-0.0000037
-0.0000042
-0.0000047
0.0000005
0.0000035
-0.0000003
-0.0000003
-0.0000053
0.0000041
-0.0000028
-0.0000013
0.0000022
0.0000018
0.0000068
0.0000085
0.0000023
0.0000092
0.0000055
0.0000084
0.0000132
0.0000044
)

==> Codes/tutorial/0/CO2.dat <==
1350
(
-0.0000012
-0.0000020
-0.0000030
-0.0000010
-0.0000018
0.0000012
-0.0000022
-0.0000008
-0.0000044
-0.0000026
0.0000021
-0.0000009
-0.0000022
-0.0000008
0.0000025
-0.0000041
-0.0000022
-0.0000009
0.0000030
0.0000017
-0.0000037
-0.0000064
-0.0000026
0.0000000
-0.0000033
-0.0000044
-0.0000016
-0.0000008
-0.0000063
-0.0000006
-0.0000023
-0.0000021
-0.0000004
-0.0000032
-0.0000051
-0.0000011
-0.0000008
-0.0000010
-0.0000021
-0.0000028
0.0000004
-0.0000012
0.0000001
-0.0000048
-0.0000012
-0.0000005
-0.0000060
-0.0000042
-0.0000007
0.0000006
-0.0000037
-0.0000054
-0.0000004
-0.0000003
-0.0000037
-0.0000022
-0.0000035
0.0000007
-0.0000010
-0.0000048
-0.0000057
0.0000021
-0.0000007
0.0000004
-0.0000005
-0.0000061
0.0000008
-0.0000044
-0.0000048
0.0000003
-0.0000049
0.0000023
-0.0000009
0.0000016
-0.0000026
-0.0000029
-0.0000006
-0.0000033
0.0000001
-0.0000002
-0.0000007
0.0000001
0.0000007
0.0000014
-0.0000003
-0.0000022
-0.0000022
0.0000044
-0.0000012
0.0000044
0.0000004
0.0000002
0.0000035
0.0000001
0.0000001
-0.0000012
0.0000012
-0.0000011
-0.0000002
0.0000035
0.0000000
0.0000034
-0.0000011
0.0000000
0.0000062
0.0000046
0.0000031
0.0000025
0.0000049
0.0000053
0.0000017
0.0000013
0.0000003
0.0000050
0.0000039
0.0000012
0.0000005
0.0000002
0.0000077
0.0000021
-0.0000012
0.0000041
0.0000015
0.0000031
0.0000022
-0.0000018
0.0000047
-0.0000006
-0.0000011
-0.0000019
0.0000038
0.0000009
0.0000037
-0.0000002
0.0000048
0.0000082
0.0000030
0.0000020
0.0000038
0.0000067
0.0000032
0.0000013
0.0000033
0.0000014
0.0000058
0.0000022
-0.0000004
0.0000020
0.0000071
0.0000042
0.0000019
0.0000047
-0.0000000
0.0000006
-0.0000010
0.0000021
0.0000029
0.0000005
0.0000034
0.0000042
0.0000015
0.0000034
0.0000021
0.0000011
0.0000017
0.0000042
0.0000022
-0.0000018
0.0000020
-0.0000010
0.0000028
-0.0000009
-0.0000019
0.0000048
0.0000015
-0.0000037
-0.0000005
0.0000016
0.0000016
-0.0000011
-0.0000054
-0.0000017
0.0000010
0.0000019
0.0000013
-0.0000019
-0.0000034
0.0000030
0.0000016
-0.0000014
0.0000003
-0.0000009
0.0000001
-0.0000005
0.0000015
-0.0000012
-0.0000015
-0.0000054
-0.0000018
0.0000035
-0.0000007
-0.0000026
-0.0000042
0.0000005
-0.0000009
-0.0000042
-0.0000055
-0.0000060
-0.0000017
0.0000007
-0.0000047
-0.0000060
-0.0000073
-0.0000009
-0.0000053
-0.0000064
-0.0000009
-0.0000028
-0.0000048
-0.0000028
0.0000007
-0.0000026
-0.0000064
-0.0000023
-0.0000067
0.0000033
-0.0000022
-0.0000036
-0.0000040
-0.0000061
-0.0000051
-0.0000038
-0.0000066
-0.0000040
0.0000021
-0.0000009
-0.0000041
-0.0000028
-0.0000053
-0.0000023
-0.0000058
-0.0000089
-0.0000045
-0.0000068
-0.0000048
-0.0000040
-0.0000049
-0.0000032
-0.0000050
-0.0000102
-0.0000026
-0.0000009
-0.0000012
-0.0000032
-0.0000060
-0.0000004
-0.0000033
-0.0000051
-0.0000041
-0.0000044
-0.0000012
-0.0000050
-0.0000047
-0.0000029
-0.0000025
-0.0000005
-0.0000039
-0.0000055
0.0000002
-0.0000014
-0.0000048
-0.0000014
-0.0000008
0.0000014
0.0000002
-0.0000050
-0.0000038
-0.0000010
-0.0000025
-0.0000008
-0.0000019
-0.0000025
-0.0000040
-0.0000012
-0.0000016
-0.0000001
-0.0000011
0.0000002
-0.0000039
-0.0000013
-0.0000021
-0.0000002
-0.0000011
-0.0000050
-0.0000002
-0.0000024
-0.0000054
-0.0000003
-0.0000022
0.0000006
-0.0000016
-0.0000045
0.0000018
0.0000060
-0.0000017
-0.0000005
-0.0000011
-0.0000001
0.0000049
-0.0000000
-0.0000024
0.0000012
0.0000013
0.0000025
-0.0000013
0.0000019
0.0000049
0.0000015
-0.0000020
-0.0000026
0.0000030
0.0000024
0.0000026
0.0000011
0.0000031
0.0000003
-0.0000010
-0.0000032
-0.0000030
0.0000053
0.0000038
0.0000040
0.0000010
-0.0000021
0.0000029
-0.0000006
-0.0000013
-0.0000021
-0.0000033
-0.0000011
0.0000002
0.0000046
0.0000012
-0.0000002
-0.0000011
-0.0000008
0.0000039
0.0000016
0.0000006
-0.0000017
0.0000004
-0.0000016
-0.0000008
0.0000007
-0.0000019
0.0000051
0.0000042
-0.0000007
0.0000008
-0.0000015
0.0000001
-0.0000017
-0.0000031
-0.0000004
-0.0000032
-0.0000059
-0.0000047
-0.0000023
-0.0000023
-0.0000055
-0.0000024
-0.0000044
-0.0000018
-0.0000058
-0.0000026
-0.0000056
0.0000001
-0.0000023
0.0000002
-0.0000013
-0.0000013
-0.0000002
0.0000027
-0.0000026
-0.0000028
-0.0000021
0.0000041
-0.0000028
-0.0000024
0.0000015
-0.0000032
0.0000013
0.0000007
0.0000009
0.0000024
0.0000010
-0.0000003
-0.0000036
-0.0000039
-0.0000019
-0.0000029
-0.0000058
-0.0000029
0.0000001
-0.0000005
-0.0000038
-0.0000050
-0.0000032
-0.0000035
-0.0000055
-0.0000040
-0.0000075
-0.0000059
-0.0000046
-0.0000058
0.0000017
-0.0000039
-0.0000043
-0.0000027
-0.0000033
-0.0000015
-0.0000035
-0.0000078
-0.0000061
-0.0000017
-0.0000045
-0.0000055
-0.0000034
-0.0000061
-0.0000022
-0.0000026
-0.0000059
-0.0000028
-0.0000049
-0.0000045
-0.0000078
-0.0000054
-0.0000003
-0.0000003
-0.0000087
-0.0000054
0.0000044
-0.0000039
-0.0000023
-0.0000019
-0.0000010
0.0000026
0.0000028
0.0000008
0.0000017
0.0000111
0.0000049
0.0000041
-0.0000005
0.0000047
0.0000082
0.0000023
0.0000025
0.0000027
-0.0000030
0.0000003
0.0000007
0.0000051
0.0000039
0.0000090
0.0000140
0.0000056
0.0000178
0.0000251
0.0000200
0.0000283
0.0000403
0.0000481
0.0000486
0.0000669
0.0000811
0.0001117
0.0001216
0.0001461
0.0001855
0.0002164
0.0002689
0.0003214
0.0004001
0.0004908
0.0006057
0.0007294
0.0008906
0.0011029
0.0013457
0.0016271
0.0019869
0.0023955
0.0028913
0.0034812
0.0041614
0.0049633
0.0059016
0.0069756
0.0081890
0.0095596
0.0110855
0.0127760
0.0145900
0.0165330
0.0185838
0.0207168
0.0229069
0.0251265
0.0273463
0.0295429
0.0316912
0.0337917
0.0358203
0.0377807
0.0396437
0.0414291
0.0431391
0.0447546
0.0462930
0.0477493
0.0491262
0.0504284
0.0516752
0.0528429
0.0539412
0.0549623
0.0559450
0.0568626
0.0577286
0.0585503
0.0593224
0.0600555
0.0607409
0.0613950
0.0620125
0.0625785
0.0631217
0.0636456
0.0641310
0.0645787
0.0650154
0.0654196
0.0658139
0.0661776
0.0665259
0.0668587
0.0671714
0.0674545
0.0677378
0.0680144
0.0682647
0.0685032
0.0687283
0.0689477
0.0691499
0.0693517
0.0695416
0.0697173
0.0698852
0.0700604
0.0702227
0.0703585
0.0704862
0.0706278
0.0707622
0.0708935
0.0710188
0.0711355
0.0712484
0.0713671
0.0714765
0.0715747
0.0716606
0.0717497
0.0718421
0.0719462
0.0720559
0.0721302
0.0721947
0.0722674
0.0723404
0.0724184
0.0724851
0.0725544
0.0726316
0.0727064
0.0727629
0.0728064
0.0728755
0.0729451
0.0730070
0.0730601
0.0731100
0.0731568
0.0732045
0.0732555
0.0733037
0.0733646
0.0734172
0.0734630
0.0735070
0.0735394
0.0735829
0.0736227
0.0736612
0.0737032
0.0737422
0.0737805
0.0738224
0.0738607
0.0739013
0.0739372
0.0739723
0.0739986
0.0740343
0.0740716
0.0741075
0.0741412
0.0741750
0.0742114
0.0742451
0.0742823
0.0743091
0.0743395
0.0743681
0.0743909
0.0744140
0.0744317
0.0744654
0.0744948
0.0745157
0.0745498
0.0745847
0.0746097
0.0746389
0.0746630
0.0746895
0.0747165
0.0747382
0.0747654
0.0747883
0.0748087
0.0748361
0.0748551
0.0748737
0.0748954
0.0749103
0.0749315
0.0749430
0.0749609
0.0749809
0.0749941
0.0750110
0.0750254
0.0750527
0.0750704
0.0750878
0.0751120
0.0751362
0.0751580
0.0751804
0.0752043
0.0752282
0.0752518
0.0752668
0.0752854
0.0753032
0.0753147
0.0753304
0.0753422
0.0753510
0.0753632
0.0753845
0.0753946
0.0754089
0.0754180
0.0754394
0.0754490
0.0754689
0.0754855
0.0755043
0.0755161
0.0755250
0.0755431
0.0755597
0.0755677
0.0755808
0.0755963
0.0756090
0.0756221
0.0756357
0.0756473
0.0756640
0.0756797
0.0756967
0.0757139
0.0757217
0.0757381
0.0757515
0.0757599
0.0757688
0.0757765
0.0757880
0.0757932
0.0757997
0.0758094
0.0758195
0.0758287
0.0758294
0.0758434
0.0758557
0.0758664
0.0758716
0.0758894
0.0758995
0.0759161
0.0759335
0.0759381
0.0759512
0.0759646
0.0759771
0.0759903
0.0759971
0.0760098
0.0760142
0.0760196
0.0760271
0.0760371
0.0760426
0.0760482
0.0760546
0.0760675
0.0760695
0.0760778
0.0760809
0.0760926
0.0761029
0.0761113
0.0761206
0.0761277
0.0761365
0.0761504
0.0761600
0.0761606
0.0761755
0.0761866
0.0761928
0.0762029
0.0762087
0.0762202
0.0762269
0.0762310
0.0762380
0.0762454
0.0762540
0.0762590
0.0762603
0.0762719
0.0762796
0.0762806
0.0762863
0.0762921
0.0763000
0.0763035
0.0763090
0.0763155
0.0763195
0.0763252
0.0763321
0.0763331
0.0763456
0.0763536
0.0763596
0.0763639
0.0763696
0.0763815
0.0763900
0.0763915
0.0764007
0.0764126
0.0764144
0.0764208
0.0764268
0.0764338
0.0764493
0.0764485
0.0764537
0.0764579
0.0764628
0.0764655
0.0764774
0.0764752
0.0764850
0.0764890
0.0764915
0.0764967
0.0765001
0.0765089
0.0765055
0.0765173
0.0765200
0.0765265
0.0765329
0.0765358
0.0765366
0.0765487
0.0765503
0.0765562
0.0765614
0.0765643
0.0765736
0.0765803
0.0765814
0.0765875
0.0765915
0.0766004
0.0766036
0.0766050
0.0766139
0.0766210
0.0766221
0.0766302
0.0766344
0.0766336
0.0766384
0.0766421
0.0766506
0.0766505
0.0766561
0.0766536
0.0766597
0.0766716
0.0766656
0.0766687
0.0766748
0.0766746
0.0766829
0.0766825
0.0766837
0.0766882
0.0766929
0.0766943
0.0767022
0.0766991
0.0767034
0.0767089
0.0767095
0.0767138
0.0767185
0.0767202
0.0767220
0.0767239
0.0767278
0.0767303
0.0767338
0.0767364
0.0767401
0.0767430
0.0767491
0.0767500
0.0767532
0.0767572
0.0767606
0.0767650
0.0767638
0.0767687
0.0767752
0.0767767
0.0767829
0.0767807
0.0767883
0.0767901
0.0767933
0.0767965
0.0768000
0.0768048
0.0768078
0.0768051
0.0768134
0.0768162
0.0768178
0.0768192
0.0768219
0.0768250
0.0768314
0.0768332
0.0768318
0.0768355
0.0768384
0.0768403
0.0768466
0.0768464
0.0768538
0.0768533
0.0768585
0.0768571
0.0768662
0.0768686
0.0768631
0.0768687
0.0768777
0.0768748
0.0768767
0.0768823
0.0768826
0.0768884
0.0768880
0.0768857
0.0768952
0.0768953
0.0769010
0.0769046
0.0769034
0.0769054
0.0769113
0.0769122
0.0769113
0.0769144
0.0769248
0.0769249
0.0769286
0.0769255
0.0769298
0.0769346
0.0769296
0.0769319
0.0769367
0.0769400
0.0769416
0.0769428
0.0769451
0.0769534
0.0769515
0.0769466
0.0769528
0.0769602
0.0769576
0.0769628
0.0769602
0.0769693
0.0769704
0.0769705
0.0769738
0.0769724
0.0769740
0.0769755
0.0769812
0.0769778
0.0769825
0.0769843
0.0769779
0.0769866
0.0769893
0.0769957
0.0769913
0.0769944
0.0769955
0.0769977
0.0769996
0.0770016
0.0770024
0.0770057
0.0770083
0.0770113
0.0770080
0.0770151
0.0770151
0.0770168
0.0770202
0.0770205
0.0770236
0.0770237
0.0770242
0.0770292
0.0770336
0.0770313
0.0770336
0.0770357
0.0770393
0.0770396
0.0770441
0.0770450
0.0770502
0.0770504
0.0770540
0.0770527
0.0770540
0.0770579
0.0770617
0.0770649
0.0770664
0.0770687
0.0770712
0.0770711
0.0770728
0.0770765
0.0770753
0.0770738
0.0770787
0.0770817
0.0770898
0.0770853
0.0770883
0.0770846
0.0770939
0.0770947
0.0770932
0.0770892
0.0770933
0.0770986
0.0771032
0.0770968
0.0771035
0.0771035
0.0771025
0.0771031
0.0771064
0.0771047
0.0771122
0.0771057
0.0771084
0.0771075
0.0771080
0.0771094
0.0771102
0.0771116
0.0771154
0.0771116
0.0771096
0.0771127
0.0771146
0.0771159
0.0771196
0.0771143
0.0771188
0.0771172
0.0771196
0.0771171
0.0771170
0.0771210
0.0771178
0.0771207
0.0771204
0.0771207
0.0771259
0.0771146
0.0771254
0.0771239
0.0771259
0.0771225
0.0771215
0.0771248
0.0771314
0.0771275
0.0771250
0.0771248
0.0771286
0.0771276
0.0771313
0.0771315
0.0771311
0.0771349
0.0771331
0.0771371
0.0771342
0.0771327
0.0771333
0.0771356
0.0771384
0.0771346
0.0771370
0.0771319
0.0771392
0.0771427
0.0771398
0.0771427
0.0771408
0.0771408
0.0771410
0.0771536
0.0771421
0.0771446
0.0771491
0.0771517
0.0771527
0.0771486
0.0771548
0.0771532
0.0771501
0.0771573
0.0771595
0.0771544
0.0771570
0.0771579
0.0771615
0.0771596
0.0771640
0.0771604
0.0771636
0.0771673
0.0771683
0.0771711
0.0771682
0.0771683
0.0771726
0.0771766
0.0771736
0.0771725
0.0771774
0.0771755
0.0771796
0.0771780
0.0771816
0.0771841
0.0771863
0.0771861
0.0771838
0.0771881
0.0771882
0.0771946
0.0771910
0.0771919
0.0771966
0.0771952
0.0771954
0.0771964
0.0772024
0.0772021
0.0771988
0.0772022
0.0772091
0.0772080
0.0772080
0.0772103
0.0772110
0.0772123
0.0772095
0.0772127
0.0772166
0.0772175
0.0772098
0.0772141
0.0772186
0.0772171
0.0772192
0.0772205
0.0772192
0.0772252
0.0772227
0.0772244
0.0772245
0.0772258
0.0772289
0.0772294
0.0772274
0.0772277
0.0772266
0.0772301
0.0772285
0.0772348
0.0772358
0.0772356
0.0772347
0.0772356
0.0772393
0.0772389
0.0772310
0.0772373
0.0772356
0.0772376
0.0772402
0.0772391
0.0772408
0.0772452
0.0772422
0.0772430
0.0772401
0.0772397
0.0772448
0.0772496
0.0772425
0.0772462
0.0772475
0.0772471
0.0772495
0.0772528
0.0772493
0.0772478
0.0772512
0.0772509
0.0772487
0.0772519
0.0772500
0.0772496
0.0772516
0.0772563
0.0772544
0.0772541
0.0772544
0.0772583
0.0772629
0.0772532
0.0772550
0.0772559
0.0772564
0.0772614
0.0772595
0.0772636
0.0772645
0.0772629
0.0772636
0.0772649
0.0772641
0.0772641
0.0772635
0.0772723
0.0772710
0.0772673
0.0772651
0.0772684
0.0772726
0.0772727
0.0772704
0.0772745
0.0772750
0.0772742
0.0772761
0.0772707
0.0772771
0.0772814
0.0772787
0.0772816
0.0772734
0.0772808
0.0772827
0.0772807
0.0772856
0.0772817
0.0772867
0.0772862
0.0772851
0.0772833
0.0772898
0.0772903
0.0772868
0.0772872
0.0772899
0.0772922
0.0772938
0.0772890
0.0772896
0.0772926
0.0772951
0.0772901
0.0772913
0.0772913
0.0772932
0.0772973
0.0772961
0.0772978
0.0772959
0.0772900
0.0772975
0.0772969
0.0772940
0.0772984
0.0772965
0.0772936
0.0772976
0.0772919
0.0772933
0.0772929
0.0772970
0.0772981
0.0772983
0.0772927
0.0772983
0.0772953
0.0772975
0.0772962
0.0772941
0.0772973
0.0772927
0.0772999
0.0772965
0.0772963
0.0773004
0.0772952
0.0772954
0.0772994
0.0773009
0.0772963
0.0772935
0.0772981
0.0773019
0.0773011
0.0772972
0.0772967
0.0772980
0.0772979
0.0772971
0.0772952
0.0772972
0.0773041
0.0773021
0.0773005
0.0773039
0.0773010
0.0773011
0.0773021
0.0773024
0.0773017
0.0773039
0.0772961
0.0773001
0.0773043
0.0773025
0.0772993
0.0773005
0.0773020
0.0773052
0.0773035
0.0772984
0.0773024
0.0773021
0.0773045
0.0773011
0.0773042
0.0773062
0.0773065
0.0773035
0.0773082
0.0773111
0.0773072
0.0773076
0.0773064
0.0773114
0.0773050
0.0773052
0.0773055
0.0773073
0.0773075
0.0773127
0.0773103
0.0773127
0.0773106
0.0773137
0.0773107
0.0773067
)

==> Codes/tutorial/0/H2O.dat <==
1350
(
0.0000021
0.0000049
0.0000116
0.0000072
0.0000044
0.0000014
0.0000079
-0.0000003
0.0000101
0.0000067
0.0000023
0.0000033
0.0000062
0.0000122
0.0000083
0.0000106
-0.0000007
0.0000034
-0.0000007
0.0000004
0.0000114
0.0000103
-0.0000007
0.0000043
0.0000092
0.0000139
0.0000055
0.0000001
0.0000016
-0.0000038
0.0000089
0.0000118
0.0000014
0.0000132
0.0000047
0.0000003
0.0000057
0.0000114
-0.0000020
0.0000088
0.0000061
0.0000031
0.0000054
0.0000134
0.0000042
0.0000070
0.0000181
0.0000084
0.0000074
0.0000020
0.0000079
0.0000127
0.0000031
0.0000010
0.0000101
0.0000080
0.0000045
0.0000039
0.0000049
0.0000127
0.0000053
0.0000051
0.0000055
-0.0000043
0.0000108
0.0000157
-0.0000048
0.0000102
0.0000139
-0.0000013
0.0000085
0.0000084
0.0000107
-0.0000037
0.0000095
0.0000044
0.0000133
0.0000119
-0.0000066
0.0000056
0.0000098
0.0000039
-0.0000066
0.0000013
0.0000030
0.0000046
0.0000091
-0.0000049
-0.0000015
0.0000009
0.0000043
0.0000058
-0.0000081
0.0000090
-0.0000002
-0.0000012
0.0000034
0.0000019
0.0000007
-0.0000149
-0.0000003
-0.0000025
-0.0000023
0.0000050
-0.0000221
-0.0000029
0.0000006
-0.0000019
-0.0000080
-0.0000052
-0.0000023
0.0000088
0.0000058
-0.0000099
-0.0000115
-0.0000023
-0.0000059
0.0000073
-0.0000109
-0.0000021
0.0000032
-0.0000084
-0.0000032
-0.0000003
-0.0000036
-0.0000060
-0.0000048
-0.0000109
-0.0000011
0.0000071
-0.0000101
-0.0000024
-0.0000014
-0.0000079
-0.0000020
-0.0000058
-0.0000061
-0.0000067
-0.0000144
-0.0000044
-0.0000040
-0.0000037
-0.0000005
-0.0000035
-0.0000142
0.0000009
-0.0000018
-0.0000067
-0.0000086
-0.0000005
-0.0000060
0.0000008
-0.0000051
0.0000027
0.0000045
0.0000038
-0.0000008
-0.0000031
-0.0000037
-0.0000046
-0.0000059
-0.0000007
-0.0000067
-0.0000046
0.0000017
-0.0000074
0.0000017
0.0000003
0.0000038
-0.0000008
-0.0000122
0.0000055
0.0000023
-0.0000069
-0.0000014
0.0000005
0.0000008
0.0000060
0.0000049
0.0000047
0.0000159
0.0000088
-0.0000046
0.0000003
0.0000062
0.0000038
0.0000113
-0.0000009
0.0000009
0.0000047
0.0000115
0.0000078
-0.0000030
0.0000100
0.0000055
0.0000042
0.0000130
0.0000091
0.0000104
-0.0000018
0.0000060
0.0000070
0.0000105
-0.0000020
0.0000099
0.0000143
0.0000165
0.0000219
0.0000079
0.0000084
0.0000071
0.0000128
0.0000138
0.0000065
0.0000093
0.0000186
0.0000089
0.0000088
0.0000141
0.0000186
0.0000061
0.0000085
0.0000061
0.0000156
0.0000100
0.0000008
0.0000109
0.0000076
0.0000090
0.0000117
0.0000106
0.0000123
0.0000128
0.0000116
-0.0000063
0.0000049
0.0000105
0.0000114
0.0000159
0.0000046
0.0000210
0.0000245
0.0000108
0.0000177
0.0000107
0.0000184
0.0000197
0.0000118
0.0000153
0.0000113
0.0000153
0.0000071
0.0000020
0.0000105
0.0000172
0.0000219
0.0000022
0.0000142
0.0000032
0.0000126
0.0000006
0.0000072
0.0000121
0.0000064
0.0000157
0.0000076
0.0000175
0.0000177
0.0000076
0.0000171
0.0000214
0.0000017
0.0000069
0.0000134
0.0000008
0.0000121
0.0000145
-0.0000022
0.0000030
0.0000065
0.0000101
0.0000080
0.0000051
0.0000127
0.0000050
0.0000067
-0.0000010
0.0000085
0.0000179
0.0000098
0.0000091
-0.0000029
0.0000043
0.0000058
0.0000046
0.0000098
0.0000027
0.0000102
0.0000023
0.0000013
0.0000120
0.0000183
0.0000076
-0.0000074
0.0000014
-0.0000003
0.0000096
0.0000063
-0.0000125
0.0000039
0.0000103
0.0000053
0.0000005
-0.0000027
0.0000079
-0.0000004
-0.0000067
0.0000039
0.0000057
0.0000105
-0.0000085
0.0000004
-0.0000040
0.0000035
-0.0000064
0.0000047
0.0000001
0.0000146
0.0000037
0.0000000
-0.0000097
-0.0000071
0.0000015
0.0000089
-0.0000076
0.0000067
0.0000092
0.0000026
0.0000029
0.0000075
0.0000015
-0.0000086
0.0000017
0.0000018
-0.0000001
0.0000025
-0.0000081
-0.0000019
0.0000035
0.0000067
-0.0000020
0.0000043
0.0000039
0.0000091
-0.0000049
-0.0000041
-0.0000042
0.0000068
0.0000008
0.0000119
-0.0000052
0.0000132
0.0000083
0.0000043
0.0000081
0.0000194
0.0000148
0.0000117
0.0000103
0.0000134
0.0000121
0.0000116
0.0000024
0.0000062
0.0000056
0.0000124
-0.0000050
0.0000061
0.0000048
0.0000056
0.0000099
-0.0000048
-0.0000019
0.0000137
0.0000033
0.0000142
-0.0000017
0.0000123
0.0000095
0.0000017
0.0000041
0.0000050
0.0000050
0.0000016
-0.0000020
0.0000040
0.0000099
0.0000043
0.0000065
0.0000050
0.0000082
0.0000134
0.0000127
0.0000109
0.0000096
0.0000086
0.0000126
0.0000095
0.0000028
0.0000174
0.0000115
0.0000205
0.0000136
0.0000180
0.0000244
0.0000081
0.0000223
0.0000172
0.0000153
0.0000112
0.0000124
0.0000257
0.0000318
0.0000208
0.0000092
0.0000209
0.0000267
0.0000177
0.0000238
0.0000252
0.0000208
0.0000389
0.0000327
0.0000276
0.0000312
0.0000388
0.0000411
0.0000307
0.0000275
0.0000464
0.0000514
0.0000401
0.0000521
0.0000578
0.0000555
0.0000572
0.0000649
0.0000588
0.0000845
0.0000798
0.0000812
0.0000985
0.0001273
0.0001506
0.0001568
0.0001690
0.0001962
0.0002228
0.0002493
0.0002939
0.0003212
0.0003583
0.0003930
0.0004645
0.0005120
0.0005745
0.0006713
0.0007331
0.0008304
0.0009467
0.0010689
0.0011995
0.0013702
0.0015596
0.0017621
0.0019980
0.0022454
0.0025827
0.0029213
0.0033046
0.0037756
0.0042808
0.0048770
0.0055200
0.0062782
0.0071061
0.0080782
0.0091528
0.0103282
0.0116636
0.0131726
0.0148136
0.0166682
0.0186650
0.0208497
0.0232417
0.0257944
0.0284708
0.0312944
0.0342299
0.0372126
0.0401647
0.0430291
0.0457762
0.0483082
0.0505836
0.0525596
0.0542294
0.0555928
0.0566618
0.0574999
0.0581252
0.0585778
0.0588969
0.0590957
0.0592635
0.0593500
0.0593826
0.0594050
0.0594085
0.0594005
0.0593813
0.0593612
0.0592924
0.0592691
0.0592499
0.0592537
0.0592273
0.0592081
0.0592183
0.0591875
0.0591847
0.0591748
0.0591772
0.0591655
0.0591573
0.0591965
0.0592105
0.0591919
0.0592213
0.0592520
0.0592770
0.0593009
0.0592976
0.0593461
0.0593666
0.0593739
0.0594105
0.0594591
0.0594860
0.0594841
0.0595089
0.0595452
0.0595672
0.0596138
0.0596470
0.0596646
0.0597023
0.0597363
0.0597799
0.0597949
0.0598015
0.0598674
0.0599442
0.0599620
0.0599972
0.0600193
0.0600433
0.0600749
0.0601025
0.0601108
0.0601339
0.0601724
0.0602276
0.0602656
0.0603014
0.0602895
0.0602663
0.0603147
0.0603842
0.0604166
0.0604359
0.0604674
0.0605025
0.0605290
0.0605282
0.0605364
0.0605737
0.0606453
0.0606468
0.0606441
0.0606562
0.0606736
0.0607066
0.0607529
0.0607828
0.0608103
0.0608372
0.0608304
0.0608334
0.0608529
0.0608792
0.0609217
0.0609484
0.0609732
0.0610069
0.0610148
0.0610382
0.0610536
0.0610821
0.0610873
0.0610993
0.0611285
0.0611495
0.0611701
0.0611933
0.0612027
0.0612209
0.0612339
0.0612417
0.0612511
0.0612543
0.0612602
0.0612910
0.0612977
0.0613199
0.0613470
0.0613713
0.0614033
0.0614094
0.0614265
0.0614447
0.0614492
0.0614370
0.0614535
0.0614624
0.0614816
0.0614797
0.0614865
0.0614973
0.0615124
0.0615209
0.0615381
0.0615504
0.0615551
0.0615778
0.0615900
0.0616115
0.0616257
0.0616676
0.0616734
0.0616938
0.0617171
0.0617425
0.0617444
0.0617443
0.0617645
0.0617749
0.0617762
0.0617716
0.0617813
0.0617741
0.0617770
0.0617716
0.0617590
0.0617821
0.0617918
0.0617945
0.0618219
0.0618269
0.0618416
0.0618701
0.0618786
0.0618959
0.0619090
0.0619154
0.0619337
0.0619328
0.0619540
0.0619503
0.0619641
0.0619548
0.0619693
0.0619925
0.0619853
0.0619821
0.0619983
0.0620165
0.0620156
0.0620252
0.0620327
0.0620372
0.0620450
0.0620475
0.0620454
0.0620418
0.0620430
0.0620539
0.0620463
0.0620489
0.0620770
0.0620835
0.0620861
0.0621064
0.0621255
0.0621310
0.0621378
0.0621601
0.0621723
0.0621949
0.0621936
0.0621887
0.0621978
0.0622117
0.0622016
0.0622026
0.0622008
0.0621925
0.0622127
0.0622065
0.0621969
0.0621945
0.0621982
0.0622147
0.0622163
0.0622223
0.0622350
0.0622407
0.0622533
0.0622657
0.0622783
0.0622838
0.0622894
0.0622998
0.0623041
0.0623205
0.0623358
0.0623311
0.0623289
0.0623350
0.0623397
0.0623364
0.0623418
0.0623385
0.0623490
0.0623437
0.0623450
0.0623456
0.0623347
0.0623557
0.0623489
0.0623521
0.0623633
0.0623680
0.0623737
0.0623811
0.0623816
0.0623994
0.0623984
0.0623999
0.0624158
0.0624306
0.0624312
0.0624298
0.0624536
0.0624470
0.0624486
0.0624628
0.0624632
0.0624698
0.0624835
0.0624845
0.0624654
0.0624798
0.0624876
0.0624922
0.0624772
0.0624753
0.0624930
0.0624883
0.0624746
0.0624853
0.0624916
0.0624991
0.0624919
0.0624846
0.0624938
0.0625061
0.0625112
0.0625081
0.0625121
0.0625121
0.0625306
0.0625319
0.0625333
0.0625410
0.0625483
0.0625503
0.0625526
0.0625648
0.0625587
0.0625615
0.0625652
0.0625681
0.0625759
0.0625769
0.0625762
0.0625852
0.0625816
0.0625758
0.0625854
0.0625856
0.0625809
0.0625882
0.0625927
0.0626030
0.0625927
0.0625929
0.0625995
0.0625932
0.0625934
0.0626058
0.0625989
0.0625981
0.0626044
0.0626139
0.0626146
0.0626152
0.0626200
0.0626240
0.0626343
0.0626400
0.0626269
0.0626436
0.0626497
0.0626487
0.0626533
0.0626520
0.0626586
0.0626712
0.0626690
0.0626741
0.0626834
0.0626738
0.0626898
0.0626887
0.0626917
0.0626986
0.0627016
0.0627016
0.0627150
0.0627117
0.0627218
0.0627137
0.0627201
0.0627233
0.0627264
0.0627268
0.0627287
0.0627260
0.0627299
0.0627429
0.0627347
0.0627339
0.0627395
0.0627494
0.0627502
0.0627412
0.0627424
0.0627377
0.0627657
0.0627493
0.0627621
0.0627572
0.0627520
0.0627579
0.0627566
0.0627543
0.0627731
0.0627649
0.0627678
0.0627663
0.0627742
0.0627756
0.0627689
0.0627723
0.0627802
0.0627891
0.0627915
0.0627888
0.0627924
0.0627936
0.0627900
0.0627858
0.0627914
0.0627883
0.0627951
0.0627859
0.0627963
0.0628029
0.0627934
0.0627900
0.0628097
0.0628107
0.0628057
0.0628073
0.0628074
0.0628157
0.0628213
0.0628130
0.0628216
0.0628156
0.0628138
0.0628183
0.0628225
0.0628169
0.0628232
0.0628243
0.0628245
0.0628195
0.0628244
0.0628273
0.0628401
0.0628292
0.0628307
0.0628493
0.0628404
0.0628368
0.0628392
0.0628474
0.0628413
0.0628512
0.0628408
0.0628450
0.0628611
0.0628571
0.0628522
0.0628503
0.0628509
0.0628647
0.0628487
0.0628608
0.0628573
0.0628569
0.0628649
0.0628681
0.0628724
0.0628651
0.0628822
0.0628781
0.0628754
0.0628879
0.0628843
0.0628818
0.0628794
0.0628873
0.0628834
0.0628903
0.0628874
0.0628792
0.0629009
0.0628955
0.0628937
0.0628954
0.0628892
0.0629007
0.0628926
0.0628919
0.0629082
0.0629030
0.0629007
0.0629059
0.0629034
0.0629023
0.0628963
0.0629034
0.0629004
0.0629066
0.0629154
0.0629025
0.0629045
0.0629073
0.0629137
0.0629046
0.0629042
0.0629106
0.0629070
0.0629121
0.0629005
0.0629072
0.0628991
0.0629052
0.0628939
0.0628979
0.0629135
0.0629015
0.0629117
0.0629026
0.0629101
0.0629146
0.0629029
0.0628982
0.0629074
0.0629106
0.0629140
0.0629072
0.0629125
0.0629065
0.0629167
0.0629168
0.0629139
0.0629107
0.0629232
0.0629204
0.0629173
0.0629328
0.0629215
0.0629342
0.0629236
0.0629235
0.0629410
0.0629420
0.0629430
0.0629416
0.0629495
0.0629452
0.0629507
0.0629499
0.0629491
0.0629659
0.0629539
0.0629630
0.0629634
0.0629466
0.0629754
0.0629727
0.0629743
0.0629800
0.0629783
0.0629896
0.0629899
0.0629932
0.0629893
0.0629834
0.0629860
0.0629895
0.0630114
0.0630044
0.0629953
0.0630051
0.0630055
0.0630075
0.0630063
0.0630040
0.0630137
0.0630356
0.0630242
0.0630196
0.0630231
0.0630171
0.0630332
0.0630228
0.0630264
0.0630336
0.0630286
0.0630350
0.0630517
0.0630447
0.0630410
0.0630365
0.0630468
0.0630420
0.0630464
0.0630481
0.0630447
0.0630513
0.0630579
0.0630590
0.0630532
0.0630572
0.0630432
0.0630689
0.0630614
0.0630608
0.0630554
0.0630562
0.0630575
0.0630537
0.0630523
0.0630681
0.0630604
0.0630617
0.0630660
0.0630690
0.0630706
0.0630567
0.0630688
0.0630695
0.0630727
0.0630741
0.0630716
0.0630678
0.0630635
0.0630721
0.0630659
0.0630694
0.0630660
0.0630717
0.0630789
0.0630657
0.0630691
0.0630649
0.0630789
0.0630652
0.0630582
0.0630688
0.0630712
0.0630640
0.0630644
0.0630701
0.0630648
0.0630677
0.0630638
0.0630650
0.0630677
0.0630745
0.0630573
0.0630636
0.0630663
0.0630675
0.0630643
0.0630582
0.0630570
0.0630652
0.0630630
0.0630678
0.0630617
0.0630632
0.0630676
0.0630572
0.0630635
0.0630763
0.0630615
0.0630622
0.0630683
0.0630665
0.0630634
0.0630704
0.0630528
0.0630713
0.0630782
0.0630673
0.0630695
0.0630588
0.0630654
0.0630746
0.0630666
0.0630700
0.0630667
0.0630696
0.0630685
0.0630677
0.0630664
0.0630736
0.0630705
0.0630641
0.0630704
0.0630781
0.0630805
0.0630777
0.0630698
0.0630788
0.0630836
0.0630775
0.0630668
0.0630763
0.0630906
0.0630883
0.0630989
0.0630790
0.0630781
0.0630949
0.0630874
0.0630740
0.0630847
0.0630901
0.0630816
0.0630934
0.0630917
0.0630832
0.0630887
0.0630967
0.0630917
0.0630991
0.0631036
0.0630877
0.0630982
0.0630963
0.0631030
0.0630989
0.0630929
0.0630938
0.0631067
0.0631120
0.0631038
0.0631042
0.0630929
0.0631045
0.0630903
0.0630945
0.0630984
0.0630969
0.0630906
0.0631020
0.0630953
0.0631040
0.0630892
0.0630987
0.0630956
0.0631150
0.0630993
0.0630934
0.0631002
0.0630995
0.0631076
0.0630972
0.0630977
0.0630957
0.0631121
0.0630996
0.0630984
0.0630976
0.0630905
0.0631091
0.0631000
0.0630968
0.0630991
0.0630967
0.0631036
0.0630945
0.0631097
0.0630928
0.0630987
0.0630944
0.0630954
0.0631021
0.0631016
0.0630954
0.0630977
0.0631049
0.0631135
0.0631074
0.0631029
0.0630969
0.0631030
0.0631063
0.0631043
0.0631137
0.0631066
0.0631157
0.0630998
0.0631053
0.0631149
0.0631113
0.0631058
0.0631244
0.0631208
0.0631193
0.0631147
0.0631173
0.0631295
0.0631267
0.0631221
0.0631296
0.0631273
0.0631218
0.0631369
0.0631336
0.0631332
0.0631364
0.0631332
0.0631429
0.0631325
0.0631447
0.0631335
0.0631438
0.0631413
0.0631424
0.0631544
0.0631484
0.0631445
0.0631395
0.0631530
0.0631521
0.0631469
0.0631394
0.0631531
0.0631573
0.0631589
0.0631505
0.0631477
0.0631523
0.0631580
0.0631588
0.0631499
0.0631466
0.0631481
0.0631550
0.0631430
0.0631623
0.0631529
0.0631509
0.0631584
0.0631477
0.0631707
0.0631552
0.0631489
0.0631540
0.0631567
0.0631574
0.0631531
0.0631488
0.0631449
0.0631645
0.0631553
0.0631459
0.0631470
0.0631480
0.0631404
0.0631418
0.0631418
0.0631503
0.0631365
0.0631353
0.0631398
0.0631386
0.0631449
0.0631272
0.0631387
0.0631315
0.0631402
0.0631353
0.0631324
0.0631306
0.0631326
0.0631247
0.0631238
0.0631271
0.0631238
0.0631363
)

==> Codes/tutorial/0/N2.dat <==
1350
(
0.7453239
0.7453238
0.7453237
0.7453241
0.7453246
0.7453248
0.7453237
0.7453236
0.7453233
0.7453251
0.7453245
0.7453240
0.7453234
0.7453245
0.7453245
0.7453233
0.7453241
0.7453243
0.7453251
0.7453243
0.7453239
0.7453239
0.7453235
0.7453249
0.7453238
0.7453227
0.7453248
0.7453244
0.7453248
0.7453238
0.7453236
0.7453235
0.7453244
0.7453233
0.7453247
0.7453249
0.7453248
0.7453238
0.7453248
0.7453239
0.7453247
0.7453242
0.7453253
0.7453234
0.7453252
0.7453232
0.7453235
0.7453238
0.7453247
0.7453242
0.7453236
0.7453236
0.7453249
0.7453241
0.7453229
0.7453235
0.7453243
0.7453247
0.7453246
0.7453226
0.7453238
0.7453250
0.7453245
0.7453235
0.7453244
0.7453241
0.7453249
0.7453239
0.7453233
0.7453249
0.7453238
0.7453245
0.7453233
0.7453249
0.7453244
0.7453245
0.7453237
0.7453235
0.7453251
0.7453239
0.7453238
0.7453234
0.7453245
0.7453252
0.7453241
0.7453237
0.7453234
0.7453254
0.7453247
0.7453252
0.7453243
0.7453253
0.7453254
0.7453237
0.7453242
0.7453245
0.7453234
0.7453243
0.7453243
0.7453247
0.7453240
0.7453249
0.7453246
0.7453241
0.7453260
0.7453257
0.7453252
0.7453255
0.7453247
0.7453246
0.7453252
0.7453245
0.7453238
0.7453254
0.7453260
0.7453260
0.7453250
0.7453250
0.7453263
0.7453246
0.7453239
0.7453253
0.7453254
0.7453256
0.7453256
0.7453259
0.7453256
0.7453247
0.7453245
0.7453253
0.7453257
0.7453258
0.7453258
0.7453255
0.7453253
0.7453262
0.7453259
0.7453259
0.7453251
0.7453261
0.7453254
0.7453242
0.7453253
0.7453248
0.7453263
0.7453251
0.7453247
0.7453258
0.7453260
0.7453253
0.7453256
0.7453254
0.7453259
0.7453255
0.7453248
0.7453255
0.7453250
0.7453253
0.7453248
0.7453245
0.7453251
0.7453255
0.7453258
0.7453252
0.7453250
0.7453259
0.7453242
0.7453239
0.7453254
0.7453239
0.7453249
0.7453236
0.7453249
0.7453260
0.7453232
0.7453238
0.7453245
0.7453246
0.7453249
0.7453236
0.7453237
0.7453241
0.7453255
0.7453240
0.7453245
0.7453239
0.7453235
0.7453252
0.7453245
0.7453236
0.7453240
0.7453250
0.7453240
0.7453233
0.7453235
0.7453247
0.7453243
0.7453232
0.7453237
0.7453251
0.7453242
0.7453245
0.7453232
0.7453248
0.7453237
0.7453235
0.7453229
0.7453220
0.7453240
0.7453240
0.7453237
0.7453235
0.7453222
0.7453245
0.7453234
0.7453227
0.7453232
0.7453239
0.7453234
0.7453237
0.7453237
0.7453238
0.7453236
0.7453234
0.7453227
0.7453246
0.7453248
0.7453232
0.7453237
0.7453233
0.7453235
0.7453236
0.7453226
0.7453228
0.7453244
0.7453244
0.7453237
0.7453244
0.7453226
0.7453238
0.7453220
0.7453222
0.7453236
0.7453239
0.7453231
0.7453230
0.7453224
0.7453242
0.7453224
0.7453227
0.7453232
0.7453248
0.7453232
0.7453240
0.7453228
0.7453233
0.7453234
0.7453242
0.7453230
0.7453229
0.7453245
0.7453245
0.7453236
0.7453236
0.7453236
0.7453242
0.7453228
0.7453226
0.7453243
0.7453242
0.7453231
0.7453236
0.7453239
0.7453240
0.7453244
0.7453229
0.7453234
0.7453235
0.7453232
0.7453241
0.7453235
0.7453234
0.7453236
0.7453231
0.7453237
0.7453228
0.7453237
0.7453233
0.7453226
0.7453230
0.7453243
0.7453245
0.7453234
0.7453229
0.7453240
0.7453241
0.7453227
0.7453243
0.7453251
0.7453250
0.7453238
0.7453233
0.7453233
0.7453246
0.7453242
0.7453237
0.7453238
0.7453236
0.7453259
0.7453240
0.7453236
0.7453238
0.7453235
0.7453245
0.7453235
0.7453239
0.7453244
0.7453244
0.7453234
0.7453240
0.7453249
0.7453243
0.7453242
0.7453237
0.7453246
0.7453233
0.7453238
0.7453230
0.7453230
0.7453252
0.7453248
0.7453251
0.7453240
0.7453236
0.7453249
0.7453236
0.7453233
0.7453238
0.7453234
0.7453232
0.7453241
0.7453246
0.7453240
0.7453236
0.7453239
0.7453232
0.7453246
0.7453247
0.7453233
0.7453234
0.7453238
0.7453231
0.7453236
0.7453229
0.7453232
0.7453238
0.7453236
0.7453236
0.7453226
0.7453226
0.7453233
0.7453224
0.7453218
0.7453227
0.7453226
0.7453215
0.7453224
0.7453232
0.7453217
0.7453211
0.7453220
0.7453213
0.7453222
0.7453213
0.7453223
0.7453207
0.7453222
0.7453223
0.7453209
0.7453220
0.7453217
0.7453227
0.7453219
0.7453200
0.7453214
0.7453203
0.7453215
0.7453206
0.7453202
0.7453203
0.7453195
0.7453198
0.7453201
0.7453198
0.7453213
0.7453197
0.7453199
0.7453201
0.7453195
0.7453182
0.7453190
0.7453182
0.7453166
0.7453184
0.7453177
0.7453176
0.7453164
0.7453177
0.7453165
0.7453152
0.7453154
0.7453149
0.7453147
0.7453141
0.7453128
0.7453142
0.7453138
0.7453125
0.7453134
0.7453124
0.7453125
0.7453109
0.7453097
0.7453092
0.7453091
0.7453077
0.7453081
0.7453060
0.7453053
0.7453060
0.7453044
0.7453023
0.7453015
0.7452997
0.7452986
0.7452971
0.7452955
0.7452950
0.7452930
0.7452893
0.7452871
0.7452872
0.7452842
0.7452798
0.7452782
0.7452748
0.7452709
0.7452669
0.7452610
0.7452577
0.7452539
0.7452471
0.7452388
0.7452303
0.7452234
0.7452164
0.7452059
0.7451944
0.7451836
0.7451691
0.7451558
0.7451395
0.7451242
0.7451038
0.7450850
0.7450625
0.7450350
0.7450103
0.7449803
0.7449470
0.7449109
0.7448732
0.7448288
0.7447815
0.7447338
0.7446779
0.7446228
0.7445555
0.7444869
0.7444149
0.7443336
0.7442516
0.7441632
0.7440729
0.7439793
0.7438847
0.7437837
0.7436877
0.7435958
0.7435067
0.7434245
0.7433561
0.7433006
0.7432665
0.7432583
0.7432755
0.7433268
0.7434197
0.7435503
0.7437160
0.7439190
0.7441544
0.7444148
0.7446844
0.7449581
0.7452268
0.7454798
0.7457140
0.7459189
0.7460950
0.7462362
0.7463451
0.7464241
0.7464737
0.7465029
0.7465083
0.7464991
0.7464829
0.7464547
0.7464204
0.7463847
0.7463440
0.7463034
0.7462669
0.7462271
0.7461873
0.7461446
0.7461085
0.7460719
0.7460365
0.7460056
0.7459745
0.7459456
0.7459166
0.7458933
0.7458682
0.7458412
0.7458191
0.7458004
0.7457792
0.7457584
0.7457411
0.7457231
0.7457084
0.7456920
0.7456784
0.7456668
0.7456519
0.7456385
0.7456269
0.7456197
0.7456100
0.7456004
0.7455906
0.7455816
0.7455723
0.7455660
0.7455596
0.7455524
0.7455434
0.7455394
0.7455354
0.7455240
0.7455138
0.7455080
0.7455052
0.7455009
0.7454963
0.7454912
0.7454861
0.7454855
0.7454822
0.7454764
0.7454710
0.7454652
0.7454610
0.7454624
0.7454658
0.7454599
0.7454523
0.7454484
0.7454464
0.7454434
0.7454386
0.7454367
0.7454367
0.7454362
0.7454317
0.7454257
0.7454257
0.7454267
0.7454266
0.7454241
0.7454207
0.7454167
0.7454135
0.7454110
0.7454096
0.7454106
0.7454111
0.7454100
0.7454080
0.7454028
0.7454007
0.7453993
0.7453951
0.7453945
0.7453937
0.7453909
0.7453902
0.7453895
0.7453895
0.7453876
0.7453849
0.7453830
0.7453817
0.7453816
0.7453814
0.7453804
0.7453787
0.7453781
0.7453794
0.7453787
0.7453763
0.7453755
0.7453752
0.7453716
0.7453703
0.7453662
0.7453666
0.7453672
0.7453638
0.7453659
0.7453661
0.7453661
0.7453660
0.7453653
0.7453650
0.7453663
0.7453652
0.7453634
0.7453632
0.7453629
0.7453627
0.7453614
0.7453597
0.7453588
0.7453568
0.7453552
0.7453515
0.7453507
0.7453495
0.7453477
0.7453447
0.7453445
0.7453450
0.7453436
0.7453428
0.7453438
0.7453451
0.7453455
0.7453458
0.7453472
0.7453486
0.7453499
0.7453491
0.7453478
0.7453467
0.7453464
0.7453448
0.7453426
0.7453417
0.7453407
0.7453393
0.7453378
0.7453378
0.7453365
0.7453373
0.7453348
0.7453358
0.7453351
0.7453363
0.7453352
0.7453338
0.7453348
0.7453351
0.7453339
0.7453325
0.7453321
0.7453316
0.7453312
0.7453310
0.7453311
0.7453318
0.7453328
0.7453329
0.7453329
0.7453319
0.7453339
0.7453337
0.7453318
0.7453311
0.7453304
0.7453297
0.7453266
0.7453266
0.7453258
0.7453246
0.7453236
0.7453206
0.7453211
0.7453219
0.7453217
0.7453208
0.7453226
0.7453223
0.7453233
0.7453242
0.7453232
0.7453240
0.7453254
0.7453259
0.7453262
0.7453248
0.7453254
0.7453248
0.7453233
0.7453230
0.7453222
0.7453214
0.7453211
0.7453197
0.7453199
0.7453190
0.7453188
0.7453175
0.7453169
0.7453169
0.7453167
0.7453180
0.7453162
0.7453172
0.7453179
0.7453179
0.7453162
0.7453182
0.7453176
0.7453183
0.7453188
0.7453169
0.7453193
0.7453189
0.7453172
0.7453174
0.7453177
0.7453177
0.7453169
0.7453152
0.7453154
0.7453159
0.7453142
0.7453134
0.7453139
0.7453137
0.7453124
0.7453112
0.7453114
0.7453114
0.7453115
0.7453113
0.7453096
0.7453103
0.7453117
0.7453111
0.7453097
0.7453099
0.7453117
0.7453124
0.7453104
0.7453110
0.7453120
0.7453124
0.7453124
0.7453124
0.7453111
0.7453138
0.7453135
0.7453114
0.7453126
0.7453123
0.7453118
0.7453118
0.7453097
0.7453110
0.7453113
0.7453095
0.7453094
0.7453095
0.7453098
0.7453081
0.7453083
0.7453088
0.7453075
0.7453098
0.7453082
0.7453078
0.7453089
0.7453088
0.7453086
0.7453081
0.7453085
0.7453090
0.7453091
0.7453087
0.7453084
0.7453091
0.7453087
0.7453093
0.7453084
0.7453097
0.7453104
0.7453091
0.7453100
0.7453097
0.7453093
0.7453085
0.7453078
0.7453094
0.7453088
0.7453092
0.7453072
0.7453079
0.7453070
0.7453067
0.7453058
0.7453073
0.7453061
0.7453072
0.7453066
0.7453048
0.7453048
0.7453049
0.7453051
0.7453047
0.7453038
0.7453043
0.7453056
0.7453035
0.7453036
0.7453038
0.7453028
0.7453036
0.7453013
0.7453025
0.7453027
0.7453022
0.7453016
0.7453022
0.7453018
0.7453020
0.7453023
0.7453011
0.7453026
0.7453010
0.7453016
0.7453011
0.7453005
0.7453020
0.7453012
0.7453020
0.7453001
0.7453025
0.7453010
0.7453000
0.7453020
0.7453022
0.7453019
0.7453016
0.7453006
0.7453013
0.7453015
0.7453015
0.7453014
0.7453012
0.7453012
0.7453016
0.7453014
0.7453000
0.7453001
0.7453006
0.7453008
0.7452994
0.7453002
0.7453013
0.7453016
0.7453017
0.7453007
0.7453014
0.7453012
0.7452995
0.7453014
0.7453015
0.7453010
0.7453008
0.7453005
0.7453014
0.7453009
0.7453010
0.7452999
0.7453010
0.7453009
0.7453022
0.7453014
0.7452999
0.7453003
0.7453012
0.7453006
0.7453001
0.7453015
0.7453028
0.7453005
0.7453012
0.7452997
0.7453014
0.7453014
0.7452994
0.7453001
0.7453018
0.7453011
0.7453005
0.7453011
0.7453002
0.7453016
0.7453005
0.7452994
0.7452996
0.7452994
0.7453009
0.7453012
0.7452986
0.7453007
0.7453001
0.7453001
0.7453000
0.7452993
0.7452996
0.7452996
0.7452990
0.7452988
0.7452997
0.7452989
0.7452983
0.7452993
0.7452995
0.7452998
0.7452989
0.7452981
0.7452981
0.7452982
0.7452993
0.7452976
0.7452973
0.7452980
0.7452995
0.7452997
0.7452975
0.7452991
0.7452990
0.7452983
0.7452990
0.7452997
0.7452981
0.7452992
0.7452986
0.7452988
0.7452990
0.7452985
0.7452992
0.7452987
0.7452989
0.7452991
0.7452991
0.7452984
0.7453000
0.7453000
0.7452998
0.7452999
0.7453001
0.7453011
0.7453010
0.7453014
0.7452996
0.7453011
0.7453018
0.7453011
0.7453015
0.7453019
0.7453011
0.7453014
0.7453011
0.7453011
0.7453032
0.7453021
0.7453014
0.7453011
0.7453023
0.7453024
0.7453017
0.7453010
0.7453022
0.7453018
0.7453015
0.7453004
0.7453016
0.7453030
0.7453004
0.7453014
0.7453010
0.7453011
0.7453023
0.7453005
0.7453009
0.7452995
0.7453011
0.7453001
0.7453011
0.7452997
0.7453004
0.7452982
0.7452975
0.7452976
0.7452985
0.7452994
0.7452990
0.7452966
0.7452977
0.7452970
0.7452976
0.7452966
0.7452966
0.7452972
0.7452965
0.7452965
0.7452957
0.7452957
0.7452960
0.7452936
0.7452948
0.7452950
0.7452945
0.7452942
0.7452931
0.7452938
0.7452953
0.7452943
0.7452932
0.7452929
0.7452929
0.7452934
0.7452944
0.7452921
0.7452922
0.7452930
0.7452927
0.7452931
0.7452932
0.7452913
0.7452920
0.7452912
0.7452917
0.7452912
0.7452915
0.7452902
0.7452921
0.7452913
0.7452911
0.7452908
0.7452908
0.7452903
0.7452907
0.7452916
0.7452894
0.7452904
0.7452909
0.7452905
0.7452906
0.7452903
0.7452918
0.7452921
0.7452904
0.7452909
0.7452916
0.7452908
0.7452903
0.7452905
0.7452914
0.7452908
0.7452897
0.7452904
0.7452905
0.7452913
0.7452912
0.7452913
0.7452910
0.7452906
0.7452914
0.7452916
0.7452896
0.7452907
0.7452915
0.7452915
0.7452910
0.7452902
0.7452927
0.7452927
0.7452919
0.7452920
0.7452924
0.7452923
0.7452921
0.7452921
0.7452915
0.7452923
0.7452930
0.7452927
0.7452915
0.7452924
0.7452941
0.7452941
0.7452922
0.7452927
0.7452948
0.7452944
0.7452938
0.7452933
0.7452948
0.7452938
0.7452936
0.7452937
0.7452960
0.7452953
0.7452935
0.7452932
0.7452960
0.7452942
0.7452943
0.7452954
0.7452954
0.7452963
0.7452951
0.7452945
0.7452948
0.7452949
0.7452962
0.7452957
0.7452940
0.7452937
0.7452956
0.7452953
0.7452951
0.7452957
0.7452961
0.7452948
0.7452956
0.7452956
0.7452967
0.7452958
0.7452940
0.7452944
0.7452949
0.7452945
0.7452942
0.7452943
0.7452956
0.7452961
0.7452940
0.7452945
0.7452939
0.7452940
0.7452953
0.7452951
0.7452932
0.7452949
0.7452953
0.7452944
0.7452948
0.7452940
0.7452947
0.7452939
0.7452943
0.7452955
0.7452929
0.7452947
0.7452927
0.7452929
0.7452940
0.7452939
0.7452932
0.7452933
0.7452935
0.7452934
0.7452949
0.7452930
0.7452933
0.7452930
0.7452932
0.7452939
0.7452929
0.7452950
0.7452941
0.7452940
0.7452946
0.7452948
0.7452939
0.7452934
0.7452931
0.7452956
0.7452949
0.7452942
0.7452926
0.7452941
0.7452949
0.7452943
0.7452944
0.7452951
0.7452949
0.7452942
0.7452948
0.7452934
0.7452943
0.7452954
0.7452946
0.7452962
0.7452941
0.7452952
0.7452959
0.7452951
0.7452943
0.7452950
0.7452950
0.7452948
0.7452948
0.7452951
0.7452959
0.7452957
0.7452947
0.7452946
0.7452954
0.7452956
0.7452939
0.7452949
0.7452945
0.7452954
0.7452955
0.7452947
0.7452943
0.7452946
0.7452945
0.7452959
0.7452937
0.7452952
0.7452955
0.7452931
0.7452931
0.7452946
0.7452937
0.7452941
0.7452945
0.7452930
0.7452941
0.7452936
0.7452922
0.7452927
0.7452925
0.7452930
0.7452922
0.7452914
0.7452916
0.7452920
0.7452908
0.7452920
0.7452904
0.7452910
0.7452908
0.7452913
0.7452907
0.7452918
0.7452911
0.7452902
0.7452905
0.7452906
0.7452906
0.7452905
0.7452898
0.7452899
0.7452914
0.7452900
0.7452892
0.7452898
0.7452900
0.7452893
0.7452898
0.7452895
0.7452897
0.7452905
0.7452888
0.7452892
0.7452895
0.7452905
0.7452897
0.7452897
0.7452897
0.7452892
0.7452898
0.7452878
0.7452895
0.7452900
0.7452900
0.7452889
0.7452900
0.7452899
0.7452897
0.7452907
0.7452896
0.7452893
0.7452899
0.7452903
0.7452905
0.7452904
0.7452906
0.7452906
0.7452905
0.7452923
0.7452922
0.7452909
0.7452911
0.7452908
0.7452926
0.7452917
0.7452911
0.7452915
0.7452922
0.7452925
0.7452931
0.7452928
0.7452926
0.7452927
0.7452932
0.7452933
0.7452914
)

==> Codes/tutorial/0/O2.dat <==
1350
(
0.2263087
0.2263108
0.2263070
0.2263110
0.2263069
0.2263110
0.2263024
0.2263065
0.2263027
0.2263105
0.2263069
0.2263087
0.2263061
0.2263015
0.2263108
0.2263045
0.2263085
0.2263097
0.2263111
0.2263097
0.2263021
0.2263092
0.2263057
0.2263117
0.2263037
0.2263017
0.2263080
0.2263094
0.2263094
0.2263127
0.2263040
0.2263099
0.2263075
0.2263071
0.2263090
0.2263082
0.2263112
0.2263060
0.2263094
0.2263082
0.2263117
0.2263091
0.2263144
0.2263075
0.2263108
0.2263097
0.2262979
0.2263088
0.2263099
0.2263122
0.2263036
0.2263062
0.2263097
0.2263134
0.2263061
0.2263092
0.2263093
0.2263102
0.2263085
0.2263061
0.2263089
0.2263110
0.2263080
0.2263113
0.2263079
0.2263103
0.2263166
0.2263032
0.2263040
0.2263115
0.2263020
0.2263109
0.2263052
0.2263117
0.2263086
0.2263080
0.2263056
0.2263041
0.2263175
0.2263111
0.2263090
0.2263134
0.2263112
0.2263122
0.2263139
0.2263073
0.2263070
0.2263160
0.2263090
0.2263167
0.2263127
0.2263110
0.2263123
0.2263090
0.2263104
0.2263111
0.2263132
0.2263123
0.2263072
0.2263122
0.2263124
0.2263136
0.2263141
0.2263116
0.2263207
0.2263167
0.2263103
0.2263122
0.2263161
0.2263127
0.2263111
0.2263119
0.2263128
0.2263266
0.2263166
0.2263145
0.2263094
0.2263130
0.2263221
0.2263111
0.2263176
0.2263141
0.2263145
0.2263147
0.2263166
0.2263165
0.2263171
0.2263137
0.2263172
0.2263090
0.2263149
0.2263185
0.2263107
0.2263168
0.2263139
0.2263176
0.2263138
0.2263155
0.2263154
0.2263198
0.2263192
0.2263152
0.2263123
0.2263079
0.2263215
0.2263072
0.2263176
0.2263147
0.2263187
0.2263181
0.2263122
0.2263120
0.2263149
0.2263139
0.2263112
0.2263137
0.2263161
0.2263139
0.2263143
0.2263153
0.2263127
0.2263146
0.2263139
0.2263131
0.2263102
0.2263161
0.2263165
0.2263111
0.2263126
0.2263114
0.2263136
0.2263082
0.2263096
0.2263192
0.2263123
0.2263113
0.2263134
0.2263154
0.2263120
0.2263076
0.2263034
0.2263094
0.2263099
0.2263111
0.2263092
0.2263042
0.2263061
0.2263195
0.2263131
0.2263070
0.2263053
0.2263084
0.2263108
0.2263052
0.2263132
0.2263077
0.2263086
0.2263072
0.2263088
0.2263192
0.2263100
0.2263041
0.2263100
0.2263086
0.2263087
0.2263047
0.2262995
0.2263015
0.2263044
0.2263070
0.2263095
0.2263050
0.2263006
0.2263110
0.2263061
0.2263010
0.2263019
0.2263049
0.2263016
0.2263050
0.2263068
0.2263019
0.2263086
0.2263045
0.2262992
0.2263119
0.2263038
0.2263086
0.2263075
0.2263014
0.2263042
0.2263056
0.2262991
0.2263050
0.2263104
0.2263079
0.2263021
0.2263051
0.2263062
0.2263003
0.2263017
0.2262984
0.2263023
0.2263046
0.2263039
0.2263079
0.2263007
0.2263039
0.2263020
0.2262992
0.2263049
0.2263083
0.2263020
0.2263071
0.2263017
0.2263011
0.2263023
0.2263063
0.2263034
0.2263054
0.2263109
0.2263093
0.2263055
0.2263077
0.2263050
0.2263112
0.2263043
0.2263034
0.2263139
0.2263059
0.2262996
0.2263078
0.2263085
0.2263052
0.2263111
0.2263041
0.2263024
0.2263055
0.2263054
0.2263095
0.2263081
0.2263096
0.2263069
0.2263073
0.2263076
0.2263104
0.2263176
0.2263104
0.2262985
0.2263061
0.2263058
0.2263098
0.2263038
0.2263031
0.2263080
0.2263096
0.2263060
0.2263058
0.2263064
0.2263099
0.2263041
0.2262996
0.2263102
0.2263163
0.2263120
0.2263132
0.2263035
0.2263045
0.2263197
0.2263063
0.2263019
0.2263093
0.2263060
0.2263132
0.2263102
0.2263123
0.2263117
0.2263086
0.2263087
0.2263095
0.2263141
0.2263121
0.2263153
0.2263088
0.2263132
0.2263158
0.2263100
0.2263052
0.2263048
0.2263115
0.2263160
0.2263178
0.2263066
0.2263063
0.2263190
0.2263097
0.2263077
0.2263109
0.2263094
0.2263117
0.2263088
0.2263146
0.2263072
0.2263103
0.2263115
0.2263078
0.2263203
0.2263149
0.2263102
0.2263024
0.2263111
0.2263119
0.2263100
0.2263026
0.2263082
0.2263121
0.2263143
0.2263089
0.2263116
0.2263083
0.2263152
0.2263031
0.2263041
0.2263087
0.2263026
0.2262997
0.2262998
0.2263085
0.2263090
0.2262979
0.2263055
0.2263039
0.2263120
0.2263040
0.2263049
0.2263043
0.2263085
0.2263109
0.2263069
0.2263103
0.2263071
0.2263135
0.2263119
0.2262997
0.2263077
0.2263042
0.2263107
0.2263070
0.2263019
0.2263092
0.2263049
0.2263038
0.2263085
0.2263064
0.2263094
0.2263098
0.2263101
0.2263048
0.2263037
0.2263032
0.2263037
0.2263017
0.2263004
0.2263110
0.2263031
0.2263050
0.2263113
0.2263081
0.2262998
0.2262949
0.2262993
0.2262964
0.2262979
0.2262923
0.2262929
0.2263069
0.2262959
0.2262973
0.2263029
0.2262994
0.2262977
0.2263009
0.2262896
0.2262964
0.2263020
0.2262969
0.2262971
0.2262943
0.2262923
0.2262993
0.2262954
0.2262901
0.2262875
0.2262934
0.2262933
0.2262879
0.2262924
0.2262902
0.2262940
0.2262843
0.2262812
0.2262924
0.2262869
0.2262749
0.2262781
0.2262804
0.2262810
0.2262792
0.2262682
0.2262642
0.2262656
0.2262574
0.2262491
0.2262317
0.2262271
0.2262213
0.2262026
0.2261882
0.2261741
0.2261484
0.2261273
0.2261039
0.2260841
0.2260501
0.2260094
0.2259730
0.2259072
0.2258681
0.2257982
0.2257130
0.2256227
0.2255319
0.2254045
0.2252592
0.2250994
0.2249060
0.2246970
0.2244126
0.2241124
0.2237696
0.2233347
0.2228553
0.2222792
0.2216248
0.2208532
0.2199709
0.2189122
0.2177001
0.2163209
0.2147146
0.2128581
0.2107498
0.2083328
0.2056144
0.2025523
0.1991272
0.1953394
0.1912149
0.1867396
0.1819656
0.1769415
0.1717749
0.1665658
0.1613828
0.1563683
0.1516252
0.1472297
0.1432566
0.1397299
0.1366420
0.1339830
0.1316863
0.1297525
0.1281019
0.1267000
0.1254905
0.1244294
0.1235363
0.1227255
0.1220072
0.1213747
0.1207850
0.1202615
0.1198128
0.1193671
0.1189477
0.1185541
0.1182116
0.1178792
0.1175614
0.1172858
0.1170164
0.1167698
0.1165314
0.1163198
0.1161170
0.1159107
0.1157260
0.1155642
0.1153982
0.1152341
0.1150927
0.1149549
0.1148370
0.1147069
0.1145899
0.1144942
0.1143969
0.1142844
0.1141918
0.1141227
0.1140435
0.1139651
0.1138936
0.1138246
0.1137548
0.1137022
0.1136353
0.1135850
0.1135190
0.1134926
0.1134557
0.1133863
0.1133127
0.1132786
0.1132418
0.1132135
0.1131850
0.1131443
0.1131123
0.1131006
0.1130784
0.1130427
0.1129999
0.1129643
0.1129415
0.1129449
0.1129583
0.1129247
0.1128841
0.1128548
0.1128404
0.1128219
0.1127996
0.1127838
0.1127832
0.1127890
0.1127633
0.1127193
0.1127241
0.1127295
0.1127252
0.1127134
0.1126969
0.1126717
0.1126544
0.1126429
0.1126401
0.1126422
0.1126505
0.1126405
0.1126300
0.1126032
0.1125942
0.1125902
0.1125727
0.1125698
0.1125637
0.1125537
0.1125495
0.1125483
0.1125522
0.1125434
0.1125375
0.1125198
0.1125151
0.1125187
0.1125162
0.1125107
0.1125088
0.1125136
0.1125110
0.1125206
0.1125075
0.1125083
0.1125040
0.1124887
0.1124783
0.1124690
0.1124672
0.1124736
0.1124639
0.1124700
0.1124801
0.1124789
0.1124774
0.1124805
0.1124806
0.1124881
0.1124828
0.1124826
0.1124853
0.1124816
0.1124800
0.1124769
0.1124630
0.1124661
0.1124577
0.1124574
0.1124421
0.1124375
0.1124325
0.1124249
0.1124183
0.1124162
0.1124168
0.1124157
0.1124108
0.1124186
0.1124217
0.1124335
0.1124420
0.1124474
0.1124550
0.1124637
0.1124632
0.1124584
0.1124618
0.1124561
0.1124544
0.1124504
0.1124388
0.1124335
0.1124387
0.1124260
0.1124277
0.1124202
0.1124292
0.1124221
0.1124257
0.1124274
0.1124284
0.1124278
0.1124230
0.1124278
0.1124317
0.1124332
0.1124260
0.1124334
0.1124325
0.1124313
0.1124297
0.1124280
0.1124397
0.1124381
0.1124502
0.1124565
0.1124499
0.1124536
0.1124608
0.1124531
0.1124492
0.1124486
0.1124459
0.1124371
0.1124341
0.1124320
0.1124253
0.1124238
0.1124122
0.1124175
0.1124232
0.1124232
0.1124165
0.1124274
0.1124367
0.1124466
0.1124526
0.1124456
0.1124489
0.1124624
0.1124686
0.1124653
0.1124627
0.1124685
0.1124635
0.1124648
0.1124547
0.1124597
0.1124551
0.1124473
0.1124493
0.1124519
0.1124403
0.1124451
0.1124326
0.1124395
0.1124436
0.1124452
0.1124467
0.1124433
0.1124520
0.1124511
0.1124637
0.1124552
0.1124593
0.1124594
0.1124693
0.1124729
0.1124715
0.1124814
0.1124752
0.1124673
0.1124694
0.1124748
0.1124708
0.1124772
0.1124634
0.1124725
0.1124767
0.1124708
0.1124660
0.1124688
0.1124709
0.1124652
0.1124607
0.1124592
0.1124590
0.1124612
0.1124607
0.1124535
0.1124626
0.1124702
0.1124689
0.1124654
0.1124665
0.1124765
0.1124820
0.1124728
0.1124745
0.1124869
0.1124836
0.1124881
0.1124893
0.1124954
0.1125037
0.1124977
0.1124916
0.1124995
0.1124994
0.1124967
0.1124996
0.1124904
0.1124993
0.1125002
0.1124991
0.1124987
0.1124917
0.1124987
0.1124850
0.1124961
0.1124932
0.1125000
0.1124995
0.1124985
0.1124947
0.1124991
0.1124970
0.1124994
0.1125089
0.1125034
0.1125098
0.1125066
0.1125077
0.1125112
0.1125099
0.1125146
0.1125247
0.1125190
0.1125259
0.1125300
0.1125277
0.1125259
0.1125296
0.1125254
0.1125224
0.1125238
0.1125343
0.1125235
0.1125368
0.1125257
0.1125268
0.1125282
0.1125213
0.1125198
0.1125245
0.1125217
0.1125279
0.1125298
0.1125246
0.1125181
0.1125217
0.1125187
0.1125246
0.1125200
0.1125195
0.1125264
0.1125220
0.1125217
0.1125248
0.1125229
0.1125190
0.1125172
0.1125207
0.1125166
0.1125201
0.1125167
0.1125216
0.1125239
0.1125232
0.1125225
0.1125170
0.1125247
0.1125261
0.1125238
0.1125214
0.1125233
0.1125302
0.1125301
0.1125324
0.1125290
0.1125349
0.1125358
0.1125347
0.1125363
0.1125366
0.1125367
0.1125396
0.1125365
0.1125465
0.1125450
0.1125467
0.1125424
0.1125443
0.1125453
0.1125488
0.1125438
0.1125447
0.1125446
0.1125427
0.1125514
0.1125427
0.1125479
0.1125591
0.1125513
0.1125544
0.1125498
0.1125606
0.1125522
0.1125490
0.1125556
0.1125642
0.1125557
0.1125556
0.1125592
0.1125555
0.1125654
0.1125569
0.1125610
0.1125643
0.1125610
0.1125712
0.1125675
0.1125657
0.1125670
0.1125738
0.1125698
0.1125693
0.1125725
0.1125821
0.1125767
0.1125707
0.1125735
0.1125753
0.1125770
0.1125698
0.1125781
0.1125770
0.1125796
0.1125784
0.1125811
0.1125786
0.1125882
0.1125800
0.1125732
0.1125810
0.1125798
0.1125825
0.1125856
0.1125733
0.1125826
0.1125824
0.1125856
0.1125891
0.1125862
0.1125804
0.1125808
0.1125790
0.1125828
0.1125838
0.1125868
0.1125764
0.1125873
0.1125871
0.1125890
0.1125880
0.1125893
0.1125853
0.1125914
0.1125951
0.1125797
0.1125898
0.1125923
0.1125969
0.1125966
0.1125913
0.1125974
0.1125992
0.1125924
0.1125983
0.1126023
0.1125974
0.1126024
0.1126028
0.1126084
0.1126042
0.1126053
0.1126033
0.1126045
0.1126131
0.1126107
0.1126109
0.1126064
0.1126138
0.1126144
0.1126171
0.1126128
0.1126156
0.1126185
0.1126211
0.1126275
0.1126255
0.1126314
0.1126284
0.1126223
0.1126319
0.1126299
0.1126311
0.1126263
0.1126249
0.1126339
0.1126372
0.1126262
0.1126334
0.1126273
0.1126361
0.1126375
0.1126382
0.1126340
0.1126327
0.1126362
0.1126343
0.1126346
0.1126352
0.1126416
0.1126295
0.1126349
0.1126349
0.1126400
0.1126395
0.1126319
0.1126327
0.1126337
0.1126293
0.1126324
0.1126346
0.1126332
0.1126361
0.1126281
0.1126242
0.1126270
0.1126284
0.1126315
0.1126320
0.1126260
0.1126195
0.1126279
0.1126259
0.1126182
0.1126184
0.1126211
0.1126221
0.1126234
0.1126196
0.1126242
0.1126194
0.1126091
0.1126121
0.1126218
0.1126143
0.1126164
0.1126124
0.1126141
0.1126206
0.1126168
0.1126089
0.1126096
0.1126148
0.1126201
0.1126175
0.1126141
0.1126122
0.1126140
0.1126129
0.1126151
0.1126155
0.1126090
0.1126122
0.1126108
0.1126188
0.1126086
0.1126157
0.1126057
0.1126061
0.1126154
0.1126086
0.1126114
0.1126125
0.1126113
0.1126056
0.1126195
0.1126063
0.1126063
0.1126174
0.1126158
0.1126158
0.1126111
0.1126209
0.1126180
0.1126151
0.1126241
0.1126193
0.1126176
0.1126199
0.1126162
0.1126246
0.1126210
0.1126218
0.1126161
0.1126207
0.1126202
0.1126254
0.1126294
0.1126237
0.1126233
0.1126262
0.1126320
0.1126203
0.1126254
0.1126335
0.1126334
0.1126282
0.1126244
0.1126364
0.1126398
0.1126356
0.1126379
0.1126339
0.1126365
0.1126359
0.1126358
0.1126362
0.1126391
0.1126457
0.1126392
0.1126406
0.1126426
0.1126445
0.1126502
0.1126387
0.1126453
0.1126516
0.1126542
0.1126498
0.1126425
0.1126559
0.1126534
0.1126524
0.1126524
0.1126608
0.1126579
0.1126482
0.1126538
0.1126581
0.1126563
0.1126540
0.1126584
0.1126525
0.1126638
0.1126566
0.1126545
0.1126607
0.1126619
0.1126655
0.1126683
0.1126593
0.1126591
0.1126639
0.1126597
0.1126627
0.1126660
0.1126649
0.1126632
0.1126649
0.1126638
0.1126751
0.1126709
0.1126599
0.1126621
0.1126591
0.1126637
0.1126674
0.1126617
0.1126682
0.1126724
0.1126745
0.1126618
0.1126631
0.1126664
0.1126710
0.1126732
0.1126662
0.1126696
0.1126741
0.1126716
0.1126724
0.1126761
0.1126708
0.1126680
0.1126689
0.1126784
0.1126700
0.1126768
0.1126659
0.1126731
0.1126743
0.1126748
0.1126693
0.1126675
0.1126693
0.1126698
0.1126762
0.1126652
0.1126679
0.1126724
0.1126735
0.1126816
0.1126738
0.1126816
0.1126747
0.1126774
0.1126803
0.1126761
0.1126787
0.1126799
0.1126720
0.1126871
0.1126834
0.1126828
0.1126711
0.1126790
0.1126877
0.1126834
0.1126849
0.1126894
0.1126885
0.1126851
0.1126913
0.1126808
0.1126874
0.1126919
0.1126863
0.1126956
0.1126852
0.1126973
0.1126997
0.1126934
0.1126978
0.1126913
0.1126935
0.1126967
0.1126977
0.1126914
0.1127021
0.1126921
0.1126910
0.1126954
0.1126980
0.1127003
0.1126943
0.1126911
0.1126922
0.1126991
0.1127027
0.1126951
0.1126925
0.1126985
0.1126972
0.1127019
0.1126948
0.1127039
0.1126993
0.1126897
0.1126917
0.1126966
0.1126887
0.1126922
0.1126939
0.1126925
0.1126979
0.1126928
0.1126918
0.1126902
0.1126862
0.1126909
0.1126911
0.1126872
0.1126909
0.1126900
0.1126859
0.1126874
0.1126846
0.1126815
0.1126791
0.1126949
0.1126870
0.1126866
0.1126893
0.1126821
0.1126833
0.1126824
0.1126834
0.1126863
0.1126756
0.1126815
0.1126906
0.1126866
0.1126851
0.1126815
0.1126823
0.1126843
0.1126836
0.1126757
0.1126770
0.1126855
0.1126806
0.1126809
0.1126835
0.1126912
0.1126830
0.1126813
0.1126848
0.1126850
0.1126826
0.1126737
0.1126870
0.1126834
0.1126815
0.1126822
0.1126809
0.1126858
0.1126865
0.1126876
0.1126772
0.1126802
0.1126859
0.1126883
0.1126919
0.1126886
0.1126907
0.1126939
0.1126850
0.1126912
0.1126983
0.1126917
0.1126893
0.1126888
0.1126991
0.1126970
0.1126930
0.1126939
0.1126968
0.1126983
0.1127000
0.1126984
0.1127025
0.1127003
0.1126994
0.1127007
0.1126977
)

==> Codes/tutorial/0/T.dat <==
1350
(
900.0772501
900.1372010
900.1138481
900.0418361
900.0568550
900.0178081
900.0858242
900.1296512
900.1957322
900.1495786
900.0491517
900.1598906
900.2643736
900.1106918
899.9447176
900.1718676
900.1341606
900.1572639
900.0051884
900.1203876
900.2306141
900.1192439
900.0698001
900.0921867
900.0308221
900.2717091
900.0627824
900.0816068
899.9281186
899.9640335
900.1860214
900.0636622
900.0561021
900.1716094
900.1630761
900.0978504
900.1074135
900.2028603
900.2200861
900.0047498
900.0297874
900.0968312
900.0069470
900.1976064
900.0081083
900.0337646
900.2629257
900.1150353
900.0769516
899.9831536
900.1501878
900.1094004
900.0755271
900.0240285
900.2123174
900.1388740
900.1238530
900.1320451
900.1653782
900.2608550
900.1590182
900.0267360
900.0799744
900.0592142
900.0190045
900.1845254
900.0316748
900.1963004
900.2071687
900.0761454
900.2152534
900.0226659
900.1691548
900.0532374
900.0211321
900.0999409
900.0585776
900.2341036
899.9807319
900.0592376
900.0723785
900.0901461
899.9648075
899.9389377
899.9943580
900.1214491
900.2241919
899.8931388
899.9228694
899.9333720
900.1160177
900.0690604
899.8758501
900.1455461
900.0580585
899.9881618
900.1079162
900.0266775
900.1351158
899.9791392
900.0357757
899.9378702
900.0599358
899.9408073
899.8761454
899.8929256
900.0644289
899.9596155
899.8561054
899.9634566
900.0191292
900.1021963
900.0763383
899.8701089
899.8591862
899.8919656
900.0388204
900.0915072
899.8056833
900.0399292
899.9784512
899.9111181
899.9484133
899.9041163
899.9586242
900.0581031
899.8650738
899.9778357
900.0356536
899.9772508
899.9248495
899.9623224
899.8848013
899.8876294
900.0202017
899.8538808
899.9546428
899.9175231
899.9200412
899.8454717
899.9464849
899.8807464
899.9161537
899.9757887
899.7920640
900.0854209
900.0045690
899.9558469
899.8680634
899.9861632
899.8561396
899.9254509
899.9623623
900.0743202
900.0329186
900.0874740
899.8479942
899.9865680
899.9252051
900.0005916
900.0134403
899.9733053
899.9523036
899.9670241
899.8801148
899.9157423
900.0722184
900.0167865
900.0796533
900.1329172
899.7837884
900.1456136
900.1080761
899.8465553
900.1287749
900.0510371
899.8647040
900.0298372
899.9707856
900.1259713
900.2155906
900.0966622
900.0017159
899.9385108
900.0264428
900.0567451
900.1439543
899.8488640
900.0165690
900.1192934
900.0661411
900.1224346
899.9545425
900.1204960
900.0441137
900.0875796
900.0759682
900.1799381
900.1666034
899.8768395
900.0417384
900.1025352
900.1185969
899.9545568
900.2561758
900.1777476
900.3337949
900.3347264
900.0956298
900.0714696
900.2121880
900.2566571
900.2900753
900.0753702
900.2230330
900.1400967
900.0966720
900.1592146
900.2417512
900.0567746
900.2585562
900.1945394
900.2727006
900.1812248
900.2660762
899.9426582
900.1398639
900.2085355
900.2499267
900.0999906
900.1032654
900.1818537
900.1879032
900.2105302
900.0788504
900.0393702
900.1339364
900.0705063
900.2997109
900.2092165
900.2013237
900.3786086
900.1381726
900.1820315
900.2373113
900.1892549
900.1846175
900.1359231
900.2392598
900.3155902
900.2055690
899.9968275
900.0878827
900.0910024
900.2078260
900.1398183
900.1008582
900.1636937
900.1167292
900.2154793
900.0177878
900.1457126
900.1143060
900.2282555
900.2309774
900.1194125
900.2879231
900.3245670
900.0763300
900.2315211
900.1074919
900.1416461
899.9258416
900.2098261
900.0702950
900.1644241
900.3088839
900.0760270
900.2037749
900.1257240
900.1112780
900.1075016
900.1692330
900.0741153
899.9928921
900.1346954
900.0233724
900.1030268
900.2605228
900.1644556
900.0823746
900.0730208
900.1071986
900.2244546
900.1520901
900.0356094
900.1950894
900.0469186
900.0099599
900.0626848
900.2466673
900.2894217
900.0523192
899.9096414
900.0206447
900.0239779
900.1171412
900.0807082
899.9300289
900.0936548
900.1368079
900.0949094
900.0261416
899.9959965
900.1564988
900.0338150
899.9198861
899.9201307
900.0602396
900.1359629
899.9739659
900.0371131
900.0109413
899.9643485
900.0409673
900.1636552
899.9520452
900.2439702
900.1587828
899.9266773
899.9509741
899.9485671
899.9641739
900.1560889
900.0040592
900.0945645
900.0677239
900.0393353
900.0953887
900.1424786
900.1021680
899.9592818
900.0592095
900.0389601
899.9773602
900.0698978
899.8264998
899.9596454
900.1139157
900.0980301
899.9936242
900.1226427
900.0749293
900.1040055
900.0659574
899.9840035
899.9138348
900.0958937
900.0832971
900.1645690
900.1279433
900.1137489
900.2220849
900.1038179
900.1271088
900.2621850
900.1816923
900.0077993
900.1233077
900.2149275
900.1003498
900.1638802
900.1165169
900.1183906
900.0571518
900.2485175
899.9680391
900.0383695
900.0967212
900.0348875
900.1646397
900.0479286
900.0008681
900.1607740
900.2426765
900.0481367
899.9890872
900.1305463
900.1340727
900.0817917
900.0704766
900.1811215
900.1000599
900.1602238
900.0975025
900.1054708
900.1028179
900.1501301
900.0459312
900.0788131
900.0771475
900.1500378
900.2691550
900.0757136
900.0826248
900.1075862
900.1703776
900.0889305
900.0250999
900.2006250
900.2448526
900.1873011
900.2086299
900.3013413
900.2419938
900.0154354
900.2672550
900.2675514
900.1868671
900.2873022
900.1133766
900.1763200
900.2553237
900.1910546
900.1614158
900.2338650
900.1976133
900.2084875
900.2983230
900.2000220
900.2190836
900.3186122
900.2793484
900.3216268
900.2302004
900.3457567
900.3568998
900.2406273
900.1414499
900.3429253
900.4596275
900.1927756
900.3197441
900.3540336
900.3654225
900.2500199
900.2247004
900.2074998
900.4395673
900.3193073
900.2991984
900.4633879
900.6082787
900.7682988
900.7982546
900.8233974
901.0882903
901.3503045
901.4558501
901.8326297
901.9478738
902.2534298
902.4811660
903.0144739
903.1483692
903.7994557
904.6011115
904.9304587
905.7020121
906.7296990
907.7458558
908.8396356
910.3360286
912.0716637
913.8203971
916.1038145
918.3285557
921.6569462
925.1834276
928.9983989
933.9851446
939.4039448
946.0247254
953.1448283
961.5872445
971.2116301
982.7102305
995.7196201
1010.0401850
1026.7820067
1046.0347261
1067.2879460
1091.5595755
1118.1347041
1147.5670001
1179.9875283
1215.0711983
1252.1240266
1291.7718919
1332.9735050
1375.3771338
1417.8876681
1459.1827870
1499.4809672
1537.2134698
1571.4065149
1602.0280846
1628.3320945
1650.2763208
1668.4236007
1683.3012303
1695.4615050
1705.4414411
1713.7580519
1720.6696130
1727.0717692
1732.9829796
1737.9042992
1742.7653553
1747.5503764
1751.8772068
1756.4749935
1760.5205376
1763.9123364
1767.9785966
1771.8150187
1776.0447146
1779.4319678
1783.0607667
1786.8329730
1789.9619955
1793.3150080
1796.4289513
1799.5878900
1802.3681624
1805.1711245
1808.4154288
1811.2389316
1813.7186922
1816.4357530
1819.2194690
1821.7239921
1824.2655391
1826.5421283
1828.9059425
1831.3305044
1833.2359686
1835.4726668
1837.9186718
1839.7747814
1841.5879335
1843.6163318
1845.5102256
1847.3354828
1849.3996210
1851.1535477
1852.7578003
1854.4657625
1856.2404353
1858.0379348
1859.1546218
1860.6140763
1862.7390462
1864.8003041
1866.0652571
1867.4931122
1868.7934373
1870.0315053
1871.4307049
1872.8885016
1873.8137419
1874.9150035
1876.3602401
1877.7816106
1879.2370275
1880.4133635
1880.9278435
1881.4346140
1882.7622714
1884.4252774
1885.5549923
1886.4833331
1887.5206673
1888.6591654
1889.6808636
1890.3047307
1890.8229924
1892.0315086
1893.5792445
1894.1235492
1894.4935570
1895.1652223
1896.1192574
1897.0864072
1898.2614739
1899.1328567
1900.0234290
1900.7503661
1901.2016962
1901.5342653
1902.3379606
1903.1721033
1904.3169552
1904.9127221
1905.7023531
1906.5066418
1907.1291618
1907.7869874
1908.4069944
1909.0894796
1909.6293111
1910.0731257
1910.7711975
1911.3254117
1912.1128229
1912.7148131
1913.1531675
1913.7963029
1914.1647565
1914.6948649
1915.1112270
1915.4871710
1915.8834815
1916.5933115
1916.8920041
1917.4403030
1918.2281374
1918.8035112
1919.5553217
1920.0304564
1920.1996574
1920.7709154
1921.0584201
1921.3278387
1921.5882621
1922.0662119
1922.3948031
1922.8393511
1923.0261609
1923.4176084
1923.9345558
1924.1872286
1924.6662387
1924.9480041
1925.2946746
1926.0149808
1926.1322139
1926.7713327
1927.2027689
1927.8158410
1928.2460188
1928.6320513
1929.1276475
1929.7468253
1929.9927409
1930.0528976
1930.5672344
1930.8824426
1931.0880909
1931.2512515
1931.5284434
1931.4834246
1931.6646813
1931.7711479
1931.8275070
1932.1592336
1932.5780357
1932.7807906
1933.2668077
1933.5746771
1933.9888229
1934.3777154
1934.7709800
1935.0455428
1935.3846898
1935.7111142
1936.0262329
1936.2864153
1936.5468122
1936.7326158
1936.9503228
1937.0272920
1937.2636418
1937.6819641
1937.7698940
1937.8941503
1938.2555496
1938.5054743
1938.7350640
1938.9750847
1939.2877009
1939.3834434
1939.6536925
1939.6781637
1939.8860980
1939.8978247
1940.0545100
1940.2178332
1940.3762101
1940.5995671
1940.8602956
1941.1615117
1941.1959580
1941.6586935
1942.0052121
1942.3396327
1942.4374215
1942.8628033
1943.0404333
1943.6021437
1943.5419585
1943.6055942
1943.7517615
1944.0788739
1943.9202732
1944.1233258
1944.0805563
1944.2012400
1944.4373170
1944.4472170
1944.3434887
1944.6051049
1944.5830147
1944.9118728
1944.8518681
1945.2166387
1945.4714619
1945.7276810
1945.7756029
1946.0909074
1946.3877863
1946.6441562
1946.6788754
1946.9087889
1947.1483013
1947.4038697
1947.5009593
1947.5747290
1947.6585299
1947.8146983
1947.9085530
1948.0901136
1948.1069971
1948.1355665
1948.3741708
1948.4277033
1948.4093136
1948.5342925
1948.4392626
1948.7367396
1948.7596505
1948.8332978
1949.1753355
1949.2263155
1949.2706844
1949.5511602
1949.6277316
1949.8957986
1949.9602320
1950.0714677
1950.2613721
1950.4048741
1950.5728528
1950.6135346
1950.8467914
1951.0305794
1951.1997306
1951.2975201
1951.4018578
1951.5403302
1951.7884861
1951.8372777
1951.7112317
1952.0131872
1952.0410317
1952.1464066
1952.0566265
1952.1362304
1952.3780621
1952.3297629
1952.2566102
1952.3948868
1952.4735766
1952.6935024
1952.6397132
1952.5486264
1952.7078246
1952.8532459
1952.9409937
1953.0256904
1953.2728074
1953.1699610
1953.5476654
1953.4534585
1953.5290971
1953.5880697
1953.8319780
1954.0105703
1953.8854940
1954.2134831
1954.1603764
1954.3276436
1954.4559830
1954.4426275
1954.6650576
1954.8088778
1954.7380065
1954.7439325
1954.8988732
1954.9690668
1955.0101251
1954.8888662
1955.0662819
1955.2044106
1955.2294331
1955.3271828
1955.3209219
1955.3109851
1955.5842217
1955.5485034
1955.4343843
1955.6809996
1955.6001478
1955.6548496
1955.7910782
1955.8351263
1956.0250291
1956.0267105
1956.1250489
1956.1309980
1956.4639008
1956.4342932
1956.5044917
1956.5638939
1956.6615227
1956.8345776
1956.8686701
1956.8650052
1956.8464466
1957.0914439
1957.1865223
1957.2525913
1957.3633814
1957.3713601
1957.5755878
1957.6829842
1957.5385456
1957.8063875
1957.7554267
1957.7776916
1957.9510297
1958.0321094
1958.1681646
1958.1568397
1958.2586772
1958.3185512
1958.4052697
1958.4919183
1958.4974727
1958.6558254
1958.6173129
1958.8479028
1958.8253920
1958.7801706
1958.8206897
1959.0583954
1959.0259380
1958.9579837
1959.0288984
1959.1124853
1959.2098897
1959.0237339
1959.2979442
1959.2657191
1959.3403470
1959.3333293
1959.4519086
1959.5077185
1959.5906325
1959.5379896
1959.5821502
1959.5855315
1959.6250889
1959.7468800
1959.7403449
1959.7372891
1959.8768700
1959.9768509
1960.0166490
1960.0484458
1960.0164511
1960.1864608
1960.2196995
1959.9769348
1960.1622335
1960.2049656
1960.2454599
1960.2760645
1960.3496499
1960.5032334
1960.5524864
1960.4225860
1960.6019348
1960.6442204
1960.6673569
1960.7440379
1960.6679456
1960.8552708
1960.8616775
1960.9027188
1961.0227580
1960.8813607
1960.8759412
1960.9584513
1961.0349990
1961.0605371
1961.0952432
1961.1297090
1961.1435257
1960.9332967
1961.1703250
1961.1625099
1961.3389663
1961.3075786
1961.3169688
1961.4984486
1961.5564174
1961.4701869
1961.5116194
1961.6588685
1961.5207156
1961.6609710
1961.6320823
1961.6568325
1962.0204547
1961.8451085
1961.8335399
1961.8960402
1961.8568622
1962.1372655
1961.9177941
1961.9281556
1962.1175635
1962.1627826
1962.1502640
1962.3235072
1962.3203782
1962.3043870
1962.3941226
1962.4326279
1962.4157629
1962.6064715
1962.4893067
1962.5054849
1962.5481879
1962.6511545
1962.7021603
1962.6993960
1962.6661352
1962.6913759
1962.9974818
1962.8630352
1962.8526562
1962.8422739
1962.6808886
1962.9800995
1962.8309945
1962.9260734
1963.0432935
1963.0371119
1962.9980615
1963.0217237
1963.0637820
1963.0795505
1963.0033360
1963.0673326
1963.2694489
1963.1585715
1963.2994925
1963.2619543
1963.2159917
1963.2300803
1963.3145013
1963.2441507
1963.2958318
1963.3518024
1963.4007022
1963.3824120
1963.2848160
1963.3308005
1963.2876737
1963.3394112
1963.3529910
1963.3050961
1963.4123398
1963.2980199
1963.3161213
1963.4026586
1963.4851682
1963.6017453
1963.4187658
1963.3270112
1963.5686328
1963.4810046
1963.6348016
1963.5886626
1963.5716915
1963.6047979
1963.8066259
1963.6827328
1963.6855870
1963.7011037
1963.9227335
1963.8274332
1963.7948410
1963.9821005
1963.8856893
1964.0878210
1964.0350058
1963.9994670
1964.1953145
1964.1272536
1964.1693300
1964.1465341
1964.2432557
1964.2767345
1964.3000572
1964.2990594
1964.4656832
1964.7033982
1964.5875413
1964.6352810
1964.7471505
1964.6516487
1964.7532549
1964.7104510
1964.8441737
1964.7963239
1964.8336039
1964.9228134
1965.0262802
1965.0861959
1964.9991296
1965.0718000
1965.1190405
1965.1109715
1965.5252388
1965.2328715
1965.2560220
1965.3893914
1965.3727339
1965.4871851
1965.4831754
1965.3008999
1965.5663696
1965.6556475
1965.7066991
1965.6611242
1965.6423282
1965.6501800
1965.7213946
1965.8090380
1965.8150418
1965.7912993
1965.8354021
1965.8850586
1965.9227656
1966.0186425
1966.0649251
1965.9886785
1966.1462046
1966.0777581
1966.2144026
1966.0781396
1966.2632190
1966.2636347
1966.2205590
1966.2406600
1966.2933081
1966.3359667
1966.2857759
1966.5383493
1966.5050518
1966.3306639
1966.3317094
1966.4671709
1966.3925962
1966.4000796
1966.3213485
1966.5878968
1966.4205788
1966.4413930
1966.4459180
1966.5055299
1966.5255403
1966.4748185
1966.6056552
1966.6472365
1966.7099200
1966.5867319
1966.6805193
1966.6442526
1966.5639268
1966.6421312
1966.5824598
1966.6807867
1966.6678992
1966.8461491
1966.7864812
1966.7610180
1966.7497177
1966.7161140
1966.8509583
1966.6868206
1966.6032723
1966.7587488
1966.7255768
1966.7840593
1966.8442946
1966.8259573
1966.7042380
1966.8355924
1966.8667855
1966.7207262
1966.8306427
1966.7973796
1966.7635943
1966.6529002
1966.7793676
1966.8975014
1966.7165408
1966.7464447
1966.6480105
1966.8105501
1966.8225242
1966.7649066
1966.8733619
1966.7858114
1966.8872341
1966.8083184
1966.8073608
1966.9631690
1966.8739406
1966.6873969
1966.8282700
1966.9596361
1966.8410997
1966.9290217
1966.7531503
1966.9257053
1966.9528203
1966.9032829
1966.9066998
1966.8960861
1966.8911970
1967.0016633
1966.9766132
1967.0484287
1967.0183697
1967.0364313
1966.8966871
1966.9690064
1967.0235964
1967.0714628
1967.0423933
1966.9443335
1966.9987443
1967.1876427
1967.1267731
1967.1298121
1967.1848553
1967.1716980
1967.2622741
1967.1845424
1967.1094082
1967.2690538
1967.3183447
1967.3780752
1967.3148494
1967.2918263
1967.2049834
1967.4382467
1967.3784061
1967.2679934
1967.3992888
1967.3689418
1967.2791362
1967.3718015
1967.3969102
1967.3868708
1967.3729614
1967.6580631
1967.5003741
1967.6621103
1967.5802386
1967.5458353
1967.5967105
1967.6724088
1967.5973380
1967.6141775
1967.5587635
1967.5398315
1967.7139763
1967.7823953
1967.6458998
1967.7124590
1967.6498296
1967.8201509
1967.5661538
1967.6742351
1967.6385517
1967.6459762
1967.6304118
1967.6784652
1967.7701231
1967.8043368
1967.5624494
1967.6769032
1967.6362746
1967.9205624
1967.7776991
1967.7231443
1967.6050168
1967.6849706
1967.6094725
1967.6393917
1967.7212460
1967.7307162
1967.8943065
1967.6935509
1967.6425757
1967.7016788
1967.6618411
1967.8703746
1967.7061267
1967.5991027
1967.8071248
1967.8235553
1967.8472974
1967.7674119
1967.8744618
1967.7299619
1967.8935932
1967.8057675
1967.8676108
1967.8854845
1967.8371311
1967.8075788
1967.8272902
1967.8805497
1967.9861860
1967.9536395
1967.9232011
1967.7787715
1967.9527808
1967.9300908
1967.9521810
1968.0762064
1967.9048600
1968.0400774
1967.8716481
1967.9996318
1968.1167778
1968.1461646
1968.0964285
1968.1010044
1968.2344716
1968.1871913
1968.2715457
1968.1273859
1968.2857264
1968.3834448
1968.4414628
1968.2614048
1968.3101375
1968.2242723
1968.4430228
1968.4198065
1968.4136672
1968.4826774
1968.3313023
1968.5723205
1968.5225938
1968.6859194
1968.4726602
1968.4814705
1968.5309403
1968.5729948
1968.7332874
1968.6589561
1968.5956319
1968.6639524
1968.6486266
1968.7717094
1968.6695580
1968.5342000
1968.5378425
1968.8380673
1968.7254958
1968.7555557
1968.8041802
1968.6032965
1968.8937904
1968.8945159
1968.6102687
1968.7037909
1968.7697076
1968.7786666
1968.7718278
1968.7654454
1968.7953331
1968.8052242
1968.7274208
1968.6658507
1968.8879483
1968.7937768
1968.8026583
1968.6602757
1968.8288887
1968.7618173
1968.7529737
1968.7657830
1968.7700939
1968.8601259
1968.8092735
1968.7280698
1968.6410293
1968.6440740
1968.6396821
1968.6116211
1968.7389684
1968.6557416
1968.5129448
1968.4803069
1968.4878826
1968.6003139
1968.6745431
1968.4400324
1968.4997474
1968.5548599
1968.5516948
1968.5372006
1968.4202999
1968.3309777
1968.5961417
1968.4165390
1968.3132091
1968.3631047
1968.2360621
1968.5040285
)

==> Codes/tutorial/mechanism/build/CMakeCache.txt <==
# This is the CMakeCache file.
# For build in directory: /u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build
# It was generated by CMake: /usr/bin/cmake
# You can edit this file to change values found and used by cmake.
# If you do not want to change any of the values, simply exit the editor.
# If you do want to change a value, simply edit, save, and exit the editor.
# The syntax for the file is as follows:
# KEY:TYPE=VALUE
# KEY is the name of a variable in the cache.
# TYPE is a hint to GUIs for the type of VALUE, DO NOT EDIT TYPE!.
# VALUE is the current value for the KEY.

########################
# EXTERNAL cache entries
########################

//Path to a program.
CMAKE_ADDR2LINE:FILEPATH=/usr/bin/addr2line

//Path to a program.
CMAKE_AR:FILEPATH=/usr/bin/ar

//Choose the type of build, options are: None Debug Release RelWithDebInfo
// MinSizeRel ...
CMAKE_BUILD_TYPE:STRING=

//Enable/Disable color output during build.
CMAKE_COLOR_MAKEFILE:BOOL=ON

//CXX compiler
CMAKE_CXX_COMPILER:FILEPATH=/usr/bin/c++

//A wrapper around 'ar' adding the appropriate '--plugin' option
// for the GCC compiler
CMAKE_CXX_COMPILER_AR:FILEPATH=/usr/bin/gcc-ar-9

//A wrapper around 'ranlib' adding the appropriate '--plugin' option
// for the GCC compiler
CMAKE_CXX_COMPILER_RANLIB:FILEPATH=/usr/bin/gcc-ranlib-9

//Flags used by the CXX compiler during all build types.
CMAKE_CXX_FLAGS:STRING=

//Flags used by the CXX compiler during DEBUG builds.
CMAKE_CXX_FLAGS_DEBUG:STRING=-g

//Flags used by the CXX compiler during MINSIZEREL builds.
CMAKE_CXX_FLAGS_MINSIZEREL:STRING=-Os -DNDEBUG

//Flags used by the CXX compiler during RELEASE builds.
CMAKE_CXX_FLAGS_RELEASE:STRING=-O3 -DNDEBUG

//Flags used by the CXX compiler during RELWITHDEBINFO builds.
CMAKE_CXX_FLAGS_RELWITHDEBINFO:STRING=-O2 -g -DNDEBUG

//C compiler
CMAKE_C_COMPILER:STRING=/usr/bin/cc

//A wrapper around 'ar' adding the appropriate '--plugin' option
// for the GCC compiler
CMAKE_C_COMPILER_AR:FILEPATH=/usr/bin/gcc-ar-9

//A wrapper around 'ranlib' adding the appropriate '--plugin' option
// for the GCC compiler
CMAKE_C_COMPILER_RANLIB:FILEPATH=/usr/bin/gcc-ranlib-9

//Flags used by the C compiler during all build types.
CMAKE_C_FLAGS:STRING=

//Flags used by the C compiler during DEBUG builds.
CMAKE_C_FLAGS_DEBUG:STRING=-g

//Flags used by the C compiler during MINSIZEREL builds.
CMAKE_C_FLAGS_MINSIZEREL:STRING=-Os -DNDEBUG

//Flags used by the C compiler during RELEASE builds.
CMAKE_C_FLAGS_RELEASE:STRING=-O3 -DNDEBUG

//Flags used by the C compiler during RELWITHDEBINFO builds.
CMAKE_C_FLAGS_RELWITHDEBINFO:STRING=-O2 -g -DNDEBUG

//Path to a program.
CMAKE_DLLTOOL:FILEPATH=CMAKE_DLLTOOL-NOTFOUND

//Flags used by the linker during all build types.
CMAKE_EXE_LINKER_FLAGS:STRING=

//Flags used by the linker during DEBUG builds.
CMAKE_EXE_LINKER_FLAGS_DEBUG:STRING=

//Flags used by the linker during MINSIZEREL builds.
CMAKE_EXE_LINKER_FLAGS_MINSIZEREL:STRING=

//Flags used by the linker during RELEASE builds.
CMAKE_EXE_LINKER_FLAGS_RELEASE:STRING=

//Flags used by the linker during RELWITHDEBINFO builds.
CMAKE_EXE_LINKER_FLAGS_RELWITHDEBINFO:STRING=

//Enable/Disable output of compile commands during generation.
CMAKE_EXPORT_COMPILE_COMMANDS:BOOL=OFF

//Install path prefix, prepended onto install directories.
CMAKE_INSTALL_PREFIX:PATH=/usr/local

//Path to a program.
CMAKE_LINKER:FILEPATH=/usr/bin/ld

//Path to a program.
CMAKE_MAKE_PROGRAM:FILEPATH=/usr/bin/make

//Flags used by the linker during the creation of modules during
// all build types.
CMAKE_MODULE_LINKER_FLAGS:STRING=

//Flags used by the linker during the creation of modules during
// DEBUG builds.
CMAKE_MODULE_LINKER_FLAGS_DEBUG:STRING=

//Flags used by the linker during the creation of modules during
// MINSIZEREL builds.
CMAKE_MODULE_LINKER_FLAGS_MINSIZEREL:STRING=

//Flags used by the linker during the creation of modules during
// RELEASE builds.
CMAKE_MODULE_LINKER_FLAGS_RELEASE:STRING=

//Flags used by the linker during the creation of modules during
// RELWITHDEBINFO builds.
CMAKE_MODULE_LINKER_FLAGS_RELWITHDEBINFO:STRING=

//Path to a program.
CMAKE_NM:FILEPATH=/usr/bin/nm

//Path to a program.
CMAKE_OBJCOPY:FILEPATH=/usr/bin/objcopy

//Path to a program.
CMAKE_OBJDUMP:FILEPATH=/usr/bin/objdump

//Value Computed by CMake
CMAKE_PROJECT_DESCRIPTION:STATIC=

//Value Computed by CMake
CMAKE_PROJECT_HOMEPAGE_URL:STATIC=

//Value Computed by CMake
CMAKE_PROJECT_NAME:STATIC=pyJac

//Path to a program.
CMAKE_RANLIB:FILEPATH=/usr/bin/ranlib

//Path to a program.
CMAKE_READELF:FILEPATH=/usr/bin/readelf

//Flags used by the linker during the creation of shared libraries
// during all build types.
CMAKE_SHARED_LINKER_FLAGS:STRING=

//Flags used by the linker during the creation of shared libraries
// during DEBUG builds.
CMAKE_SHARED_LINKER_FLAGS_DEBUG:STRING=

//Flags used by the linker during the creation of shared libraries
// during MINSIZEREL builds.
CMAKE_SHARED_LINKER_FLAGS_MINSIZEREL:STRING=

//Flags used by the linker during the creation of shared libraries
// during RELEASE builds.
CMAKE_SHARED_LINKER_FLAGS_RELEASE:STRING=

//Flags used by the linker during the creation of shared libraries
// during RELWITHDEBINFO builds.
CMAKE_SHARED_LINKER_FLAGS_RELWITHDEBINFO:STRING=

//If set, runtime paths are not added when installing shared libraries,
// but are added when building.
CMAKE_SKIP_INSTALL_RPATH:BOOL=NO

//If set, runtime paths are not added when using shared libraries.
CMAKE_SKIP_RPATH:BOOL=NO

//Flags used by the linker during the creation of static libraries
// during all build types.
CMAKE_STATIC_LINKER_FLAGS:STRING=

//Flags used by the linker during the creation of static libraries
// during DEBUG builds.
CMAKE_STATIC_LINKER_FLAGS_DEBUG:STRING=

//Flags used by the linker during the creation of static libraries
// during MINSIZEREL builds.
CMAKE_STATIC_LINKER_FLAGS_MINSIZEREL:STRING=

//Flags used by the linker during the creation of static libraries
// during RELEASE builds.
CMAKE_STATIC_LINKER_FLAGS_RELEASE:STRING=

//Flags used by the linker during the creation of static libraries
// during RELWITHDEBINFO builds.
CMAKE_STATIC_LINKER_FLAGS_RELWITHDEBINFO:STRING=

//Path to a program.
CMAKE_STRIP:FILEPATH=/usr/bin/strip

//If this value is on, makefiles will be generated without the
// .SILENT directive, and all commands will be echoed to the console
// during the make.  This is useful for debugging only. With Visual
// Studio IDE projects all commands are done without /nologo.
CMAKE_VERBOSE_MAKEFILE:BOOL=FALSE

//Value Computed by CMake
pyJac_BINARY_DIR:STATIC=/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build

//Value Computed by CMake
pyJac_SOURCE_DIR:STATIC=/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism


########################
# INTERNAL cache entries
########################

//ADVANCED property for variable: CMAKE_ADDR2LINE
CMAKE_ADDR2LINE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_AR
CMAKE_AR-ADVANCED:INTERNAL=1
//This is the directory where this CMakeCache.txt was created
CMAKE_CACHEFILE_DIR:INTERNAL=/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build
//Major version of cmake used to create the current loaded cache
CMAKE_CACHE_MAJOR_VERSION:INTERNAL=3
//Minor version of cmake used to create the current loaded cache
CMAKE_CACHE_MINOR_VERSION:INTERNAL=16
//Patch version of cmake used to create the current loaded cache
CMAKE_CACHE_PATCH_VERSION:INTERNAL=3
//ADVANCED property for variable: CMAKE_COLOR_MAKEFILE
CMAKE_COLOR_MAKEFILE-ADVANCED:INTERNAL=1
//Path to CMake executable.
CMAKE_COMMAND:INTERNAL=/usr/bin/cmake
//Path to cpack program executable.
CMAKE_CPACK_COMMAND:INTERNAL=/usr/bin/cpack
//Path to ctest program executable.
CMAKE_CTEST_COMMAND:INTERNAL=/usr/bin/ctest
//ADVANCED property for variable: CMAKE_CXX_COMPILER
CMAKE_CXX_COMPILER-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_COMPILER_AR
CMAKE_CXX_COMPILER_AR-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_COMPILER_RANLIB
CMAKE_CXX_COMPILER_RANLIB-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_FLAGS
CMAKE_CXX_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_FLAGS_DEBUG
CMAKE_CXX_FLAGS_DEBUG-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_FLAGS_MINSIZEREL
CMAKE_CXX_FLAGS_MINSIZEREL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_FLAGS_RELEASE
CMAKE_CXX_FLAGS_RELEASE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_CXX_FLAGS_RELWITHDEBINFO
CMAKE_CXX_FLAGS_RELWITHDEBINFO-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_COMPILER
CMAKE_C_COMPILER-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_COMPILER_AR
CMAKE_C_COMPILER_AR-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_COMPILER_RANLIB
CMAKE_C_COMPILER_RANLIB-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_FLAGS
CMAKE_C_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_FLAGS_DEBUG
CMAKE_C_FLAGS_DEBUG-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_FLAGS_MINSIZEREL
CMAKE_C_FLAGS_MINSIZEREL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_FLAGS_RELEASE
CMAKE_C_FLAGS_RELEASE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_C_FLAGS_RELWITHDEBINFO
CMAKE_C_FLAGS_RELWITHDEBINFO-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_DLLTOOL
CMAKE_DLLTOOL-ADVANCED:INTERNAL=1
//Executable file format
CMAKE_EXECUTABLE_FORMAT:INTERNAL=ELF
//ADVANCED property for variable: CMAKE_EXE_LINKER_FLAGS
CMAKE_EXE_LINKER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_EXE_LINKER_FLAGS_DEBUG
CMAKE_EXE_LINKER_FLAGS_DEBUG-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_EXE_LINKER_FLAGS_MINSIZEREL
CMAKE_EXE_LINKER_FLAGS_MINSIZEREL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_EXE_LINKER_FLAGS_RELEASE
CMAKE_EXE_LINKER_FLAGS_RELEASE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_EXE_LINKER_FLAGS_RELWITHDEBINFO
CMAKE_EXE_LINKER_FLAGS_RELWITHDEBINFO-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_EXPORT_COMPILE_COMMANDS
CMAKE_EXPORT_COMPILE_COMMANDS-ADVANCED:INTERNAL=1
//Name of external makefile project generator.
CMAKE_EXTRA_GENERATOR:INTERNAL=
//Name of generator.
CMAKE_GENERATOR:INTERNAL=Unix Makefiles
//Generator instance identifier.
CMAKE_GENERATOR_INSTANCE:INTERNAL=
//Name of generator platform.
CMAKE_GENERATOR_PLATFORM:INTERNAL=
//Name of generator toolset.
CMAKE_GENERATOR_TOOLSET:INTERNAL=
//Source directory with the top level CMakeLists.txt file for this
// project
CMAKE_HOME_DIRECTORY:INTERNAL=/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism
//Install .so files without execute permission.
CMAKE_INSTALL_SO_NO_EXE:INTERNAL=1
//ADVANCED property for variable: CMAKE_LINKER
CMAKE_LINKER-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MAKE_PROGRAM
CMAKE_MAKE_PROGRAM-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MODULE_LINKER_FLAGS
CMAKE_MODULE_LINKER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MODULE_LINKER_FLAGS_DEBUG
CMAKE_MODULE_LINKER_FLAGS_DEBUG-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MODULE_LINKER_FLAGS_MINSIZEREL
CMAKE_MODULE_LINKER_FLAGS_MINSIZEREL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MODULE_LINKER_FLAGS_RELEASE
CMAKE_MODULE_LINKER_FLAGS_RELEASE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_MODULE_LINKER_FLAGS_RELWITHDEBINFO
CMAKE_MODULE_LINKER_FLAGS_RELWITHDEBINFO-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_NM
CMAKE_NM-ADVANCED:INTERNAL=1
//number of local generators
CMAKE_NUMBER_OF_MAKEFILES:INTERNAL=1
//ADVANCED property for variable: CMAKE_OBJCOPY
CMAKE_OBJCOPY-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_OBJDUMP
CMAKE_OBJDUMP-ADVANCED:INTERNAL=1
//Platform information initialized
CMAKE_PLATFORM_INFO_INITIALIZED:INTERNAL=1
//ADVANCED property for variable: CMAKE_RANLIB
CMAKE_RANLIB-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_READELF
CMAKE_READELF-ADVANCED:INTERNAL=1
//Path to CMake installation.
CMAKE_ROOT:INTERNAL=/usr/share/cmake-3.16
//ADVANCED property for variable: CMAKE_SHARED_LINKER_FLAGS
CMAKE_SHARED_LINKER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SHARED_LINKER_FLAGS_DEBUG
CMAKE_SHARED_LINKER_FLAGS_DEBUG-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SHARED_LINKER_FLAGS_MINSIZEREL
CMAKE_SHARED_LINKER_FLAGS_MINSIZEREL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SHARED_LINKER_FLAGS_RELEASE
CMAKE_SHARED_LINKER_FLAGS_RELEASE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SHARED_LINKER_FLAGS_RELWITHDEBINFO
CMAKE_SHARED_LINKER_FLAGS_RELWITHDEBINFO-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SKIP_INSTALL_RPATH
CMAKE_SKIP_INSTALL_RPATH-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_SKIP_RPATH
CMAKE_SKIP_RPATH-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_STATIC_LINKER_FLAGS
CMAKE_STATIC_LINKER_FLAGS-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_STATIC_LINKER_FLAGS_DEBUG
CMAKE_STATIC_LINKER_FLAGS_DEBUG-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_STATIC_LINKER_FLAGS_MINSIZEREL
CMAKE_STATIC_LINKER_FLAGS_MINSIZEREL-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_STATIC_LINKER_FLAGS_RELEASE
CMAKE_STATIC_LINKER_FLAGS_RELEASE-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_STATIC_LINKER_FLAGS_RELWITHDEBINFO
CMAKE_STATIC_LINKER_FLAGS_RELWITHDEBINFO-ADVANCED:INTERNAL=1
//ADVANCED property for variable: CMAKE_STRIP
CMAKE_STRIP-ADVANCED:INTERNAL=1
//uname command
CMAKE_UNAME:INTERNAL=/usr/bin/uname
//ADVANCED property for variable: CMAKE_VERBOSE_MAKEFILE
CMAKE_VERBOSE_MAKEFILE-ADVANCED:INTERNAL=1



==> Codes/tutorial/mechanism/build/CMakeFiles/TargetDirectories.txt <==
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/install/strip.dir
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/install/local.dir
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/install.dir
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/list_install_components.dir
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/rebuild_cache.dir
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/edit_cache.dir
/u/34/gadallm1/unix/OpenFOAM/gadallm1-v2006/run/cemaPyjac_tutorial/mechanism/build/CMakeFiles/c_pyjac.dir


==> Codes/tutorial/mechanism/build/CMakeFiles/c_pyjac.dir/link.txt <==
/usr/bin/cc -fPIC -std=c99 -O3 -mtune=native -fPIC -O3 -DNDEBUG  -shared -Wl,-soname,libc_pyjac.so -o libc_pyjac.so CMakeFiles/c_pyjac.dir/out/chem_utils.c.o CMakeFiles/c_pyjac.dir/out/dydt.c.o CMakeFiles/c_pyjac.dir/out/jacob.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_0.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_1.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_10.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_2.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_3.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_4.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_5.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_6.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_7.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_8.c.o CMakeFiles/c_pyjac.dir/out/jacobs/jacob_9.c.o CMakeFiles/c_pyjac.dir/out/mass_mole.c.o CMakeFiles/c_pyjac.dir/out/mechanism.c.o CMakeFiles/c_pyjac.dir/out/rxn_rates.c.o CMakeFiles/c_pyjac.dir/out/rxn_rates_pres_mod.c.o CMakeFiles/c_pyjac.dir/out/sparse_multiplier.c.o CMakeFiles/c_pyjac.dir/out/spec_rates.c.o 


==> Codes/tutorial/mechanism/grimech30.dat <==
! GRI-Mech Version 3.0 7/30/99  CHEMKIN-II format
! See README30 file at anonymous FTP site unix.sri.com, directory gri;
! WorldWideWeb home page http://www.me.berkeley.edu/gri_mech/ or
! through http://www.gri.org , under 'Basic  Research', 
! for additional information, contacts, and disclaimer
ELEMENTS
O  H  C  N  AR
END
SPECIES
H2      H       O       O2      OH      H2O     HO2     H2O2    
C       CH      CH2     CH2(S)  CH3     CH4     CO      CO2     
HCO     CH2O    CH2OH   CH3O    CH3OH   C2H     C2H2    C2H3    
C2H4    C2H5    C2H6    HCCO    CH2CO   HCCOH   N       NH      
NH2     NH3     NNH     NO      NO2     N2O     HNO     CN      
HCN     H2CN    HCNN    HCNO    HOCN    HNCO    NCO     N2      
AR      C3H7    C3H8    CH2CHO  CH3CHO
END
!THERMO
! Insert GRI-Mech thermodynamics here or use in default file
!END
REACTIONS
2O+M<=>O2+M                              1.200E+17   -1.000        .00
H2/ 2.40/ H2O/15.40/ CH4/ 2.00/ CO/ 1.75/ CO2/ 3.60/ C2H6/ 3.00/ AR/  .83/ 
O+H+M<=>OH+M                             5.000E+17   -1.000        .00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
O+H2<=>H+OH                              3.870E+04    2.700    6260.00
O+HO2<=>OH+O2                            2.000E+13     .000        .00
O+H2O2<=>OH+HO2                          9.630E+06    2.000    4000.00
O+CH<=>H+CO                              5.700E+13     .000        .00
O+CH2<=>H+HCO                            8.000E+13     .000        .00
O+CH2(S)<=>H2+CO                         1.500E+13     .000        .00
O+CH2(S)<=>H+HCO                         1.500E+13     .000        .00
O+CH3<=>H+CH2O                           5.060E+13     .000        .00
O+CH4<=>OH+CH3                           1.020E+09    1.500    8600.00
O+CO(+M)<=>CO2(+M)                       1.800E+10     .000    2385.00
   LOW/ 6.020E+14     .000    3000.00/
H2/2.00/ O2/6.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/3.50/ C2H6/3.00/ AR/ .50/ 
O+HCO<=>OH+CO                            3.000E+13     .000        .00
O+HCO<=>H+CO2                            3.000E+13     .000        .00
O+CH2O<=>OH+HCO                          3.900E+13     .000    3540.00
O+CH2OH<=>OH+CH2O                        1.000E+13     .000        .00
O+CH3O<=>OH+CH2O                         1.000E+13     .000        .00
O+CH3OH<=>OH+CH2OH                       3.880E+05    2.500    3100.00
O+CH3OH<=>OH+CH3O                        1.300E+05    2.500    5000.00
O+C2H<=>CH+CO                            5.000E+13     .000        .00
O+C2H2<=>H+HCCO                          1.350E+07    2.000    1900.00
O+C2H2<=>OH+C2H                          4.600E+19   -1.410   28950.00
O+C2H2<=>CO+CH2                          6.940E+06    2.000    1900.00
O+C2H3<=>H+CH2CO                         3.000E+13     .000        .00
O+C2H4<=>CH3+HCO                         1.250E+07    1.830     220.00
O+C2H5<=>CH3+CH2O                        2.240E+13     .000        .00
O+C2H6<=>OH+C2H5                         8.980E+07    1.920    5690.00
O+HCCO<=>H+2CO                           1.000E+14     .000        .00
O+CH2CO<=>OH+HCCO                        1.000E+13     .000    8000.00
O+CH2CO<=>CH2+CO2                        1.750E+12     .000    1350.00
O2+CO<=>O+CO2                            2.500E+12     .000   47800.00
O2+CH2O<=>HO2+HCO                        1.000E+14     .000   40000.00
H+O2+M<=>HO2+M                           2.800E+18    -.860        .00
O2/ .00/ H2O/ .00/ CO/ .75/ CO2/1.50/ C2H6/1.50/ N2/ .00/ AR/ .00/ 
H+2O2<=>HO2+O2                           2.080E+19   -1.240        .00
H+O2+H2O<=>HO2+H2O                       11.26E+18    -.760        .00
H+O2+N2<=>HO2+N2                         2.600E+19   -1.240        .00
H+O2+AR<=>HO2+AR                         7.000E+17    -.800        .00
H+O2<=>O+OH                              2.650E+16    -.6707  17041.00
2H+M<=>H2+M                              1.000E+18   -1.000        .00
H2/ .00/ H2O/ .00/ CH4/2.00/ CO2/ .00/ C2H6/3.00/ AR/ .63/ 
2H+H2<=>2H2                              9.000E+16    -.600        .00
2H+H2O<=>H2+H2O                          6.000E+19   -1.250        .00
2H+CO2<=>H2+CO2                          5.500E+20   -2.000        .00
H+OH+M<=>H2O+M                           2.200E+22   -2.000        .00
H2/ .73/ H2O/3.65/ CH4/2.00/ C2H6/3.00/ AR/ .38/ 
H+HO2<=>O+H2O                            3.970E+12     .000     671.00
H+HO2<=>O2+H2                            4.480E+13     .000    1068.00
H+HO2<=>2OH                              0.840E+14     .000     635.00
H+H2O2<=>HO2+H2                          1.210E+07    2.000    5200.00
H+H2O2<=>OH+H2O                          1.000E+13     .000    3600.00
H+CH<=>C+H2                              1.650E+14     .000        .00
H+CH2(+M)<=>CH3(+M)                      6.000E+14     .000        .00
     LOW  /  1.040E+26   -2.760   1600.00/
     TROE/   .5620  91.00  5836.00  8552.00/
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+CH2(S)<=>CH+H2                         3.000E+13     .000        .00
H+CH3(+M)<=>CH4(+M)                      13.90E+15    -.534     536.00
     LOW  /  2.620E+33   -4.760   2440.00/
     TROE/   .7830   74.00  2941.00  6964.00 /
H2/2.00/ H2O/6.00/ CH4/3.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+CH4<=>CH3+H2                           6.600E+08    1.620   10840.00
H+HCO(+M)<=>CH2O(+M)                     1.090E+12     .480    -260.00
     LOW  /  2.470E+24   -2.570    425.00/
     TROE/   .7824  271.00  2755.00  6570.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+HCO<=>H2+CO                            7.340E+13     .000        .00
H+CH2O(+M)<=>CH2OH(+M)                   5.400E+11     .454    3600.00
     LOW  /  1.270E+32   -4.820   6530.00/
     TROE/   .7187  103.00  1291.00  4160.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
H+CH2O(+M)<=>CH3O(+M)                    5.400E+11     .454    2600.00
     LOW  /  2.200E+30   -4.800   5560.00/
     TROE/   .7580   94.00  1555.00  4200.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
H+CH2O<=>HCO+H2                          5.740E+07    1.900    2742.00
H+CH2OH(+M)<=>CH3OH(+M)                  1.055E+12     .500      86.00
     LOW  /  4.360E+31   -4.650   5080.00/
     TROE/   .600  100.00  90000.0  10000.0 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
H+CH2OH<=>H2+CH2O                        2.000E+13     .000        .00
H+CH2OH<=>OH+CH3                         1.650E+11     .650    -284.00
H+CH2OH<=>CH2(S)+H2O                     3.280E+13    -.090     610.00
H+CH3O(+M)<=>CH3OH(+M)                   2.430E+12     .515      50.00
     LOW  /  4.660E+41   -7.440   14080.0/
     TROE/   .700  100.00  90000.0 10000.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
H+CH3O<=>H+CH2OH                         4.150E+07    1.630    1924.00
H+CH3O<=>H2+CH2O                         2.000E+13     .000        .00
H+CH3O<=>OH+CH3                          1.500E+12     .500    -110.00
H+CH3O<=>CH2(S)+H2O                      2.620E+14    -.230    1070.00
H+CH3OH<=>CH2OH+H2                       1.700E+07    2.100    4870.00
H+CH3OH<=>CH3O+H2                        4.200E+06    2.100    4870.00
H+C2H(+M)<=>C2H2(+M)                     1.000E+17   -1.000        .00
     LOW  /  3.750E+33   -4.800   1900.00/
     TROE/   .6464  132.00  1315.00  5566.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+C2H2(+M)<=>C2H3(+M)                    5.600E+12     .000    2400.00
     LOW  /  3.800E+40   -7.270   7220.00/
     TROE/   .7507   98.50  1302.00  4167.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+C2H3(+M)<=>C2H4(+M)                    6.080E+12     .270     280.00
     LOW  /  1.400E+30   -3.860   3320.00/
     TROE/   .7820  207.50  2663.00  6095.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+C2H3<=>H2+C2H2                         3.000E+13     .000        .00
H+C2H4(+M)<=>C2H5(+M)                    0.540E+12     .454    1820.00
     LOW  /  0.600E+42   -7.620   6970.00/
     TROE/   .9753  210.00   984.00  4374.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+C2H4<=>C2H3+H2                         1.325E+06    2.530   12240.00
H+C2H5(+M)<=>C2H6(+M)                    5.210E+17    -.990    1580.00
     LOW  /  1.990E+41   -7.080   6685.00/
     TROE/   .8422  125.00  2219.00  6882.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+C2H5<=>H2+C2H4                         2.000E+12     .000        .00
H+C2H6<=>C2H5+H2                         1.150E+08    1.900    7530.00
H+HCCO<=>CH2(S)+CO                       1.000E+14     .000        .00
H+CH2CO<=>HCCO+H2                        5.000E+13     .000    8000.00
H+CH2CO<=>CH3+CO                         1.130E+13     .000    3428.00
H+HCCOH<=>H+CH2CO                        1.000E+13     .000        .00
H2+CO(+M)<=>CH2O(+M)                     4.300E+07    1.500   79600.00
     LOW  /  5.070E+27   -3.420  84350.00/
     TROE/   .9320  197.00  1540.00 10300.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
OH+H2<=>H+H2O                            2.160E+08    1.510    3430.00
2OH(+M)<=>H2O2(+M)                       7.400E+13    -.370        .00
     LOW  /  2.300E+18    -.900  -1700.00/
     TROE/   .7346   94.00  1756.00  5182.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
2OH<=>O+H2O                              3.570E+04    2.400   -2110.00
OH+HO2<=>O2+H2O                          1.450E+13     .000    -500.00
 DUPLICATE
OH+H2O2<=>HO2+H2O                        2.000E+12     .000     427.00
 DUPLICATE
OH+H2O2<=>HO2+H2O                        1.700E+18     .000   29410.00
 DUPLICATE
OH+C<=>H+CO                              5.000E+13     .000        .00
OH+CH<=>H+HCO                            3.000E+13     .000        .00
OH+CH2<=>H+CH2O                          2.000E+13     .000        .00
OH+CH2<=>CH+H2O                          1.130E+07    2.000    3000.00
OH+CH2(S)<=>H+CH2O                       3.000E+13     .000        .00
OH+CH3(+M)<=>CH3OH(+M)                   2.790E+18   -1.430    1330.00
     LOW  /  4.000E+36   -5.920   3140.00/
     TROE/   .4120  195.0  5900.00  6394.00/ 
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
OH+CH3<=>CH2+H2O                         5.600E+07    1.600    5420.00
OH+CH3<=>CH2(S)+H2O                      6.440E+17   -1.340    1417.00
OH+CH4<=>CH3+H2O                         1.000E+08    1.600    3120.00
OH+CO<=>H+CO2                            4.760E+07    1.228      70.00
OH+HCO<=>H2O+CO                          5.000E+13     .000        .00
OH+CH2O<=>HCO+H2O                        3.430E+09    1.180    -447.00
OH+CH2OH<=>H2O+CH2O                      5.000E+12     .000        .00
OH+CH3O<=>H2O+CH2O                       5.000E+12     .000        .00
OH+CH3OH<=>CH2OH+H2O                     1.440E+06    2.000    -840.00
OH+CH3OH<=>CH3O+H2O                      6.300E+06    2.000    1500.00
OH+C2H<=>H+HCCO                          2.000E+13     .000        .00
OH+C2H2<=>H+CH2CO                        2.180E-04    4.500   -1000.00
OH+C2H2<=>H+HCCOH                        5.040E+05    2.300   13500.00
OH+C2H2<=>C2H+H2O                        3.370E+07    2.000   14000.00
OH+C2H2<=>CH3+CO                         4.830E-04    4.000   -2000.00
OH+C2H3<=>H2O+C2H2                       5.000E+12     .000        .00
OH+C2H4<=>C2H3+H2O                       3.600E+06    2.000    2500.00
OH+C2H6<=>C2H5+H2O                       3.540E+06    2.120     870.00
OH+CH2CO<=>HCCO+H2O                      7.500E+12     .000    2000.00
2HO2<=>O2+H2O2                           1.300E+11     .000   -1630.00
 DUPLICATE
2HO2<=>O2+H2O2                           4.200E+14     .000   12000.00
 DUPLICATE
HO2+CH2<=>OH+CH2O                        2.000E+13     .000        .00
HO2+CH3<=>O2+CH4                         1.000E+12     .000        .00
HO2+CH3<=>OH+CH3O                        3.780E+13     .000        .00
HO2+CO<=>OH+CO2                          1.500E+14     .000   23600.00
HO2+CH2O<=>HCO+H2O2                      5.600E+06    2.000   12000.00
C+O2<=>O+CO                              5.800E+13     .000     576.00
C+CH2<=>H+C2H                            5.000E+13     .000        .00
C+CH3<=>H+C2H2                           5.000E+13     .000        .00
CH+O2<=>O+HCO                            6.710E+13     .000        .00
CH+H2<=>H+CH2                            1.080E+14     .000    3110.00
CH+H2O<=>H+CH2O                          5.710E+12     .000    -755.00
CH+CH2<=>H+C2H2                          4.000E+13     .000        .00
CH+CH3<=>H+C2H3                          3.000E+13     .000        .00
CH+CH4<=>H+C2H4                          6.000E+13     .000        .00
CH+CO(+M)<=>HCCO(+M)                     5.000E+13     .000        .00
     LOW  /  2.690E+28   -3.740   1936.00/
     TROE/   .5757  237.00  1652.00  5069.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
CH+CO2<=>HCO+CO                          1.900E+14     .000   15792.00
CH+CH2O<=>H+CH2CO                        9.460E+13     .000    -515.00
CH+HCCO<=>CO+C2H2                        5.000E+13     .000        .00
CH2+O2=>OH+H+CO                          5.000E+12     .000    1500.00
CH2+H2<=>H+CH3                           5.000E+05    2.000    7230.00
2CH2<=>H2+C2H2                           1.600E+15     .000   11944.00
CH2+CH3<=>H+C2H4                         4.000E+13     .000        .00
CH2+CH4<=>2CH3                           2.460E+06    2.000    8270.00
CH2+CO(+M)<=>CH2CO(+M)                   8.100E+11     .500    4510.00
     LOW  /  2.690E+33   -5.110   7095.00/
     TROE/   .5907  275.00  1226.00  5185.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
CH2+HCCO<=>C2H3+CO                       3.000E+13     .000        .00
CH2(S)+N2<=>CH2+N2                       1.500E+13     .000     600.00
CH2(S)+AR<=>CH2+AR                       9.000E+12     .000     600.00
CH2(S)+O2<=>H+OH+CO                      2.800E+13     .000        .00
CH2(S)+O2<=>CO+H2O                       1.200E+13     .000        .00
CH2(S)+H2<=>CH3+H                        7.000E+13     .000        .00
CH2(S)+H2O(+M)<=>CH3OH(+M)               4.820E+17   -1.160    1145.00
     LOW  /  1.880E+38   -6.360   5040.00/
     TROE/   .6027  208.00  3922.00  10180.0 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
CH2(S)+H2O<=>CH2+H2O                     3.000E+13     .000        .00
CH2(S)+CH3<=>H+C2H4                      1.200E+13     .000    -570.00
CH2(S)+CH4<=>2CH3                        1.600E+13     .000    -570.00
CH2(S)+CO<=>CH2+CO                       9.000E+12     .000        .00
CH2(S)+CO2<=>CH2+CO2                     7.000E+12     .000        .00
CH2(S)+CO2<=>CO+CH2O                     1.400E+13     .000        .00
CH2(S)+C2H6<=>CH3+C2H5                   4.000E+13     .000    -550.00
CH3+O2<=>O+CH3O                          3.560E+13     .000   30480.00
CH3+O2<=>OH+CH2O                         2.310E+12     .000   20315.00
CH3+H2O2<=>HO2+CH4                       2.450E+04    2.470    5180.00
2CH3(+M)<=>C2H6(+M)                      6.770E+16   -1.180     654.00
     LOW  /  3.400E+41   -7.030   2762.00/
     TROE/   .6190  73.20  1180.00  9999.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
2CH3<=>H+C2H5                            6.840E+12     .100   10600.00
CH3+HCO<=>CH4+CO                         2.648E+13     .000        .00
CH3+CH2O<=>HCO+CH4                       3.320E+03    2.810    5860.00
CH3+CH3OH<=>CH2OH+CH4                    3.000E+07    1.500    9940.00
CH3+CH3OH<=>CH3O+CH4                     1.000E+07    1.500    9940.00
CH3+C2H4<=>C2H3+CH4                      2.270E+05    2.000    9200.00
CH3+C2H6<=>C2H5+CH4                      6.140E+06    1.740   10450.00
HCO+H2O<=>H+CO+H2O                       1.500E+18   -1.000   17000.00
HCO+M<=>H+CO+M                           1.870E+17   -1.000   17000.00
H2/2.00/ H2O/ .00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ 
HCO+O2<=>HO2+CO                          13.45E+12     .000     400.00
CH2OH+O2<=>HO2+CH2O                      1.800E+13     .000     900.00
CH3O+O2<=>HO2+CH2O                       4.280E-13    7.600   -3530.00
C2H+O2<=>HCO+CO                          1.000E+13     .000    -755.00
C2H+H2<=>H+C2H2                          5.680E+10    0.900    1993.00
C2H3+O2<=>HCO+CH2O                       4.580E+16   -1.390    1015.00
C2H4(+M)<=>H2+C2H2(+M)                   8.000E+12     .440   86770.00
     LOW  /  1.580E+51   -9.300  97800.00/
     TROE/   .7345  180.00  1035.00  5417.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
C2H5+O2<=>HO2+C2H4                       8.400E+11     .000    3875.00
HCCO+O2<=>OH+2CO                         3.200E+12     .000     854.00
2HCCO<=>2CO+C2H2                         1.000E+13     .000        .00
N+NO<=>N2+O                              2.700E+13     .000     355.00
N+O2<=>NO+O                              9.000E+09    1.000    6500.00
N+OH<=>NO+H                              3.360E+13     .000     385.00
N2O+O<=>N2+O2                            1.400E+12     .000   10810.00
N2O+O<=>2NO                              2.900E+13     .000   23150.00
N2O+H<=>N2+OH                            3.870E+14     .000   18880.00
N2O+OH<=>N2+HO2                          2.000E+12     .000   21060.00
N2O(+M)<=>N2+O(+M)                       7.910E+10     .000   56020.00
     LOW  /  6.370E+14     .000  56640.00/
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .625/ 
HO2+NO<=>NO2+OH                          2.110E+12     .000    -480.00
NO+O+M<=>NO2+M                           1.060E+20   -1.410        .00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
NO2+O<=>NO+O2                            3.900E+12     .000    -240.00
NO2+H<=>NO+OH                            1.320E+14     .000     360.00
NH+O<=>NO+H                              4.000E+13     .000        .00
NH+H<=>N+H2                              3.200E+13     .000     330.00
NH+OH<=>HNO+H                            2.000E+13     .000        .00
NH+OH<=>N+H2O                            2.000E+09    1.200        .00
NH+O2<=>HNO+O                            4.610E+05    2.000    6500.00
NH+O2<=>NO+OH                            1.280E+06    1.500     100.00
NH+N<=>N2+H                              1.500E+13     .000        .00
NH+H2O<=>HNO+H2                          2.000E+13     .000   13850.00
NH+NO<=>N2+OH                            2.160E+13    -.230        .00
NH+NO<=>N2O+H                            3.650E+14    -.450        .00
NH2+O<=>OH+NH                            3.000E+12     .000        .00
NH2+O<=>H+HNO                            3.900E+13     .000        .00
NH2+H<=>NH+H2                            4.000E+13     .000    3650.00
NH2+OH<=>NH+H2O                          9.000E+07    1.500    -460.00
NNH<=>N2+H                               3.300E+08     .000        .00
NNH+M<=>N2+H+M                           1.300E+14    -.110    4980.00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
NNH+O2<=>HO2+N2                          5.000E+12     .000        .00
NNH+O<=>OH+N2                            2.500E+13     .000        .00
NNH+O<=>NH+NO                            7.000E+13     .000        .00
NNH+H<=>H2+N2                            5.000E+13     .000        .00
NNH+OH<=>H2O+N2                          2.000E+13     .000        .00
NNH+CH3<=>CH4+N2                         2.500E+13     .000        .00
H+NO+M<=>HNO+M                           4.480E+19   -1.320     740.00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
HNO+O<=>NO+OH                            2.500E+13     .000        .00
HNO+H<=>H2+NO                            9.000E+11     .720     660.00
HNO+OH<=>NO+H2O                          1.300E+07    1.900    -950.00
HNO+O2<=>HO2+NO                          1.000E+13     .000   13000.00
CN+O<=>CO+N                              7.700E+13     .000        .00
CN+OH<=>NCO+H                            4.000E+13     .000        .00
CN+H2O<=>HCN+OH                          8.000E+12     .000    7460.00
CN+O2<=>NCO+O                            6.140E+12     .000    -440.00
CN+H2<=>HCN+H                            2.950E+05    2.450    2240.00
NCO+O<=>NO+CO                            2.350E+13     .000        .00
NCO+H<=>NH+CO                            5.400E+13     .000        .00
NCO+OH<=>NO+H+CO                         0.250E+13     .000        .00
NCO+N<=>N2+CO                            2.000E+13     .000        .00
NCO+O2<=>NO+CO2                          2.000E+12     .000   20000.00
NCO+M<=>N+CO+M                           3.100E+14     .000   54050.00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
NCO+NO<=>N2O+CO                          1.900E+17   -1.520     740.00
NCO+NO<=>N2+CO2                          3.800E+18   -2.000     800.00
HCN+M<=>H+CN+M                           1.040E+29   -3.300  126600.00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
HCN+O<=>NCO+H                            2.030E+04    2.640    4980.00
HCN+O<=>NH+CO                            5.070E+03    2.640    4980.00
HCN+O<=>CN+OH                            3.910E+09    1.580   26600.00
HCN+OH<=>HOCN+H                          1.100E+06    2.030   13370.00
HCN+OH<=>HNCO+H                          4.400E+03    2.260    6400.00
HCN+OH<=>NH2+CO                          1.600E+02    2.560    9000.00
H+HCN(+M)<=>H2CN(+M)                     3.300E+13     .000        .00
      LOW /  1.400E+26   -3.400    1900.00/
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H2CN+N<=>N2+CH2                          6.000E+13     .000     400.00
C+N2<=>CN+N                              6.300E+13     .000   46020.00
CH+N2<=>HCN+N                            3.120E+09    0.880   20130.00
CH+N2(+M)<=>HCNN(+M)                     3.100E+12     .150        .00
     LOW  /  1.300E+25   -3.160    740.00/
     TROE/   .6670  235.00  2117.00  4536.00 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ 1.0/ 
CH2+N2<=>HCN+NH                          1.000E+13     .000   74000.00
CH2(S)+N2<=>NH+HCN                       1.000E+11     .000   65000.00
C+NO<=>CN+O                              1.900E+13     .000        .00
C+NO<=>CO+N                              2.900E+13     .000        .00
CH+NO<=>HCN+O                            4.100E+13     .000        .00
CH+NO<=>H+NCO                            1.620E+13     .000        .00
CH+NO<=>N+HCO                            2.460E+13     .000        .00
CH2+NO<=>H+HNCO                          3.100E+17   -1.380    1270.00
CH2+NO<=>OH+HCN                          2.900E+14    -.690     760.00
CH2+NO<=>H+HCNO                          3.800E+13    -.360     580.00
CH2(S)+NO<=>H+HNCO                       3.100E+17   -1.380    1270.00
CH2(S)+NO<=>OH+HCN                       2.900E+14    -.690     760.00
CH2(S)+NO<=>H+HCNO                       3.800E+13    -.360     580.00
CH3+NO<=>HCN+H2O                         9.600E+13     .000   28800.00
CH3+NO<=>H2CN+OH                         1.000E+12     .000   21750.00
HCNN+O<=>CO+H+N2                         2.200E+13     .000        .00
HCNN+O<=>HCN+NO                          2.000E+12     .000        .00
HCNN+O2<=>O+HCO+N2                       1.200E+13     .000        .00
HCNN+OH<=>H+HCO+N2                       1.200E+13     .000        .00
HCNN+H<=>CH2+N2                          1.000E+14     .000        .00
HNCO+O<=>NH+CO2                          9.800E+07    1.410    8500.00
HNCO+O<=>HNO+CO                          1.500E+08    1.570   44000.00
HNCO+O<=>NCO+OH                          2.200E+06    2.110   11400.00
HNCO+H<=>NH2+CO                          2.250E+07    1.700    3800.00
HNCO+H<=>H2+NCO                          1.050E+05    2.500   13300.00
HNCO+OH<=>NCO+H2O                        3.300E+07    1.500    3600.00
HNCO+OH<=>NH2+CO2                        3.300E+06    1.500    3600.00
HNCO+M<=>NH+CO+M                         1.180E+16     .000   84720.00
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
HCNO+H<=>H+HNCO                          2.100E+15    -.690    2850.00
HCNO+H<=>OH+HCN                          2.700E+11     .180    2120.00
HCNO+H<=>NH2+CO                          1.700E+14    -.750    2890.00
HOCN+H<=>H+HNCO                          2.000E+07    2.000    2000.00
HCCO+NO<=>HCNO+CO                        0.900E+13     .000        .00
CH3+N<=>H2CN+H                           6.100E+14    -.310     290.00
CH3+N<=>HCN+H2                           3.700E+12     .150     -90.00
NH3+H<=>NH2+H2                           5.400E+05    2.400    9915.00
NH3+OH<=>NH2+H2O                         5.000E+07    1.600     955.00
NH3+O<=>NH2+OH                           9.400E+06    1.940    6460.00
NH+CO2<=>HNO+CO                          1.000E+13     .000   14350.00
CN+NO2<=>NCO+NO                          6.160E+15   -0.752     345.00
NCO+NO2<=>N2O+CO2                        3.250E+12     .000    -705.00
N+CO2<=>NO+CO                            3.000E+12     .000   11300.00
O+CH3=>H+H2+CO                           3.370E+13     .000        .00
O+C2H4<=>H+CH2CHO                        6.700E+06    1.830     220.00
O+C2H5<=>H+CH3CHO                        1.096E+14     .000        .00
OH+HO2<=>O2+H2O                          0.500E+16     .000   17330.00
  DUPLICATE
OH+CH3=>H2+CH2O                          8.000E+09     .500   -1755.00
CH+H2(+M)<=>CH3(+M)                      1.970E+12     .430    -370.00
   LOW/ 4.820E+25  -2.80  590.0 /
   TROE/ .578  122.0  2535.0  9365.0 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
CH2+O2=>2H+CO2                           5.800E+12     .000    1500.00
CH2+O2<=>O+CH2O                          2.400E+12     .000    1500.00
CH2+CH2=>2H+C2H2                         2.000E+14     .000   10989.00
CH2(S)+H2O=>H2+CH2O                      6.820E+10     .250    -935.00
C2H3+O2<=>O+CH2CHO                       3.030E+11     .290      11.00
C2H3+O2<=>HO2+C2H2                       1.337E+06    1.610    -384.00
O+CH3CHO<=>OH+CH2CHO                     2.920E+12     .000    1808.00
O+CH3CHO=>OH+CH3+CO                      2.920E+12     .000    1808.00
O2+CH3CHO=>HO2+CH3+CO                    3.010E+13     .000   39150.00
H+CH3CHO<=>CH2CHO+H2                     2.050E+09    1.160    2405.00
H+CH3CHO=>CH3+H2+CO                      2.050E+09    1.160    2405.00
OH+CH3CHO=>CH3+H2O+CO                    2.343E+10    0.730   -1113.00
HO2+CH3CHO=>CH3+H2O2+CO                  3.010E+12     .000   11923.00
CH3+CH3CHO=>CH3+CH4+CO                   2.720E+06    1.770    5920.00
H+CH2CO(+M)<=>CH2CHO(+M)                 4.865E+11    0.422   -1755.00
    LOW/ 1.012E+42  -7.63  3854.0/
    TROE/ 0.465  201.0  1773.0  5333.0 /
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
O+CH2CHO=>H+CH2+CO2                      1.500E+14     .000       .00
O2+CH2CHO=>OH+CO+CH2O                    1.810E+10     .000       .00
O2+CH2CHO=>OH+2HCO                       2.350E+10     .000       .00
H+CH2CHO<=>CH3+HCO                       2.200E+13     .000       .00
H+CH2CHO<=>CH2CO+H2                      1.100E+13     .000       .00
OH+CH2CHO<=>H2O+CH2CO                    1.200E+13     .000       .00
OH+CH2CHO<=>HCO+CH2OH                    3.010E+13     .000       .00
CH3+C2H5(+M)<=>C3H8(+M)                  .9430E+13     .000       .00
     LOW/ 2.710E+74  -16.82  13065.0 /
     TROE/ .1527  291.0  2742.0  7748.0 / 
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
O+C3H8<=>OH+C3H7                         1.930E+05    2.680   3716.00
H+C3H8<=>C3H7+H2                         1.320E+06    2.540   6756.00
OH+C3H8<=>C3H7+H2O                       3.160E+07    1.800    934.00
C3H7+H2O2<=>HO2+C3H8                     3.780E+02    2.720   1500.00
CH3+C3H8<=>C3H7+CH4                      0.903E+00    3.650   7154.00
CH3+C2H4(+M)<=>C3H7(+M)                  2.550E+06    1.600   5700.00
      LOW/ 3.00E+63  -14.6  18170./
      TROE/ .1894  277.0  8748.0  7891.0 / 
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
O+C3H7<=>C2H5+CH2O                       9.640E+13     .000       .00
H+C3H7(+M)<=>C3H8(+M)                    3.613E+13     .000       .00
      LOW/ 4.420E+61  -13.545  11357.0/
      TROE/ .315  369.0  3285.0  6667.0 / 
H2/2.00/ H2O/6.00/ CH4/2.00/ CO/1.50/ CO2/2.00/ C2H6/3.00/ AR/ .70/ 
H+C3H7<=>CH3+C2H5                        4.060E+06    2.190    890.00
OH+C3H7<=>C2H5+CH2OH                     2.410E+13     .000       .00
HO2+C3H7<=>O2+C3H8                       2.550E+10    0.255   -943.00
HO2+C3H7=>OH+C2H5+CH2O                   2.410E+13     .000       .00
CH3+C3H7<=>2C2H5                         1.927E+13   -0.320       .00
END


==> Codes/tutorial/mechanism/thermo30.dat <==
THERMO
   300.000  1000.000  5000.000
! GRI-Mech Version 3.0 Thermodynamics released 7/30/99
! NASA Polynomial format for CHEMKIN-II
! see README file for disclaimer
O                 L 1/90O   1               G   200.000  3500.000  1000.000    1
 2.56942078E+00-8.59741137E-05 4.19484589E-08-1.00177799E-11 1.22833691E-15    2
 2.92175791E+04 4.78433864E+00 3.16826710E+00-3.27931884E-03 6.64306396E-06    3
-6.12806624E-09 2.11265971E-12 2.91222592E+04 2.05193346E+00                   4
O2                TPIS89O   2               G   200.000  3500.000  1000.000    1
 3.28253784E+00 1.48308754E-03-7.57966669E-07 2.09470555E-10-2.16717794E-14    2
-1.08845772E+03 5.45323129E+00 3.78245636E+00-2.99673416E-03 9.84730201E-06    3
-9.68129509E-09 3.24372837E-12-1.06394356E+03 3.65767573E+00                   4
H                 L 7/88H   1               G   200.000  3500.000  1000.000    1
 2.50000001E+00-2.30842973E-11 1.61561948E-14-4.73515235E-18 4.98197357E-22    2
 2.54736599E+04-4.46682914E-01 2.50000000E+00 7.05332819E-13-1.99591964E-15    3
 2.30081632E-18-9.27732332E-22 2.54736599E+04-4.46682853E-01                   4
H2                TPIS78H   2               G   200.000  3500.000  1000.000    1
 3.33727920E+00-4.94024731E-05 4.99456778E-07-1.79566394E-10 2.00255376E-14    2
-9.50158922E+02-3.20502331E+00 2.34433112E+00 7.98052075E-03-1.94781510E-05    3
 2.01572094E-08-7.37611761E-12-9.17935173E+02 6.83010238E-01                   4
OH                RUS 78O   1H   1          G   200.000  3500.000  1000.000    1
 3.09288767E+00 5.48429716E-04 1.26505228E-07-8.79461556E-11 1.17412376E-14    2
 3.85865700E+03 4.47669610E+00 3.99201543E+00-2.40131752E-03 4.61793841E-06    3
-3.88113333E-09 1.36411470E-12 3.61508056E+03-1.03925458E-01                   4
H2O               L 8/89H   2O   1          G   200.000  3500.000  1000.000    1
 3.03399249E+00 2.17691804E-03-1.64072518E-07-9.70419870E-11 1.68200992E-14    2
-3.00042971E+04 4.96677010E+00 4.19864056E+00-2.03643410E-03 6.52040211E-06    3
-5.48797062E-09 1.77197817E-12-3.02937267E+04-8.49032208E-01                   4
HO2               L 5/89H   1O   2          G   200.000  3500.000  1000.000    1
 4.01721090E+00 2.23982013E-03-6.33658150E-07 1.14246370E-10-1.07908535E-14    2
 1.11856713E+02 3.78510215E+00 4.30179801E+00-4.74912051E-03 2.11582891E-05    3
-2.42763894E-08 9.29225124E-12 2.94808040E+02 3.71666245E+00                   4
H2O2              L 7/88H   2O   2          G   200.000  3500.000  1000.000    1
 4.16500285E+00 4.90831694E-03-1.90139225E-06 3.71185986E-10-2.87908305E-14    2
-1.78617877E+04 2.91615662E+00 4.27611269E+00-5.42822417E-04 1.67335701E-05    3
-2.15770813E-08 8.62454363E-12-1.77025821E+04 3.43505074E+00                   4
C                 L11/88C   1               G   200.000  3500.000  1000.000    1
 2.49266888E+00 4.79889284E-05-7.24335020E-08 3.74291029E-11-4.87277893E-15    2
 8.54512953E+04 4.80150373E+00 2.55423955E+00-3.21537724E-04 7.33792245E-07    3
-7.32234889E-10 2.66521446E-13 8.54438832E+04 4.53130848E+00                   4
CH                TPIS79C   1H   1          G   200.000  3500.000  1000.000    1
 2.87846473E+00 9.70913681E-04 1.44445655E-07-1.30687849E-10 1.76079383E-14    2
 7.10124364E+04 5.48497999E+00 3.48981665E+00 3.23835541E-04-1.68899065E-06    3
 3.16217327E-09-1.40609067E-12 7.07972934E+04 2.08401108E+00                   4
CH2               L S/93C   1H   2          G   200.000  3500.000  1000.000    1
 2.87410113E+00 3.65639292E-03-1.40894597E-06 2.60179549E-10-1.87727567E-14    2
 4.62636040E+04 6.17119324E+00 3.76267867E+00 9.68872143E-04 2.79489841E-06    3
-3.85091153E-09 1.68741719E-12 4.60040401E+04 1.56253185E+00                   4
CH2(S)            L S/93C   1H   2          G   200.000  3500.000  1000.000    1
 2.29203842E+00 4.65588637E-03-2.01191947E-06 4.17906000E-10-3.39716365E-14    2
 5.09259997E+04 8.62650169E+00 4.19860411E+00-2.36661419E-03 8.23296220E-06    3
-6.68815981E-09 1.94314737E-12 5.04968163E+04-7.69118967E-01                   4
CH3               L11/89C   1H   3          G   200.000  3500.000  1000.000    1
 2.28571772E+00 7.23990037E-03-2.98714348E-06 5.95684644E-10-4.67154394E-14    2
 1.67755843E+04 8.48007179E+00 3.67359040E+00 2.01095175E-03 5.73021856E-06    3
-6.87117425E-09 2.54385734E-12 1.64449988E+04 1.60456433E+00                   4
CH4               L 8/88C   1H   4          G   200.000  3500.000  1000.000    1
 7.48514950E-02 1.33909467E-02-5.73285809E-06 1.22292535E-09-1.01815230E-13    2
-9.46834459E+03 1.84373180E+01 5.14987613E+00-1.36709788E-02 4.91800599E-05    3
-4.84743026E-08 1.66693956E-11-1.02466476E+04-4.64130376E+00                   4
CO                TPIS79C   1O   1          G   200.000  3500.000  1000.000    1
 2.71518561E+00 2.06252743E-03-9.98825771E-07 2.30053008E-10-2.03647716E-14    2
-1.41518724E+04 7.81868772E+00 3.57953347E+00-6.10353680E-04 1.01681433E-06    3
 9.07005884E-10-9.04424499E-13-1.43440860E+04 3.50840928E+00                   4
CO2               L 7/88C   1O   2          G   200.000  3500.000  1000.000    1
 3.85746029E+00 4.41437026E-03-2.21481404E-06 5.23490188E-10-4.72084164E-14    2
-4.87591660E+04 2.27163806E+00 2.35677352E+00 8.98459677E-03-7.12356269E-06    3
 2.45919022E-09-1.43699548E-13-4.83719697E+04 9.90105222E+00                   4
HCO               L12/89H   1C   1O   1     G   200.000  3500.000  1000.000    1
 2.77217438E+00 4.95695526E-03-2.48445613E-06 5.89161778E-10-5.33508711E-14    2
 4.01191815E+03 9.79834492E+00 4.22118584E+00-3.24392532E-03 1.37799446E-05    3
-1.33144093E-08 4.33768865E-12 3.83956496E+03 3.39437243E+00                   4
CH2O              L 8/88H   2C   1O   1     G   200.000  3500.000  1000.000    1
 1.76069008E+00 9.20000082E-03-4.42258813E-06 1.00641212E-09-8.83855640E-14    2
-1.39958323E+04 1.36563230E+01 4.79372315E+00-9.90833369E-03 3.73220008E-05    3
-3.79285261E-08 1.31772652E-11-1.43089567E+04 6.02812900E-01                   4
CH2OH             GUNL93C   1H   3O   1     G   200.000  3500.000  1000.000    1
 3.69266569E+00 8.64576797E-03-3.75101120E-06 7.87234636E-10-6.48554201E-14    2
-3.24250627E+03 5.81043215E+00 3.86388918E+00 5.59672304E-03 5.93271791E-06    3
-1.04532012E-08 4.36967278E-12-3.19391367E+03 5.47302243E+00                   4
CH3O              121686C   1H   3O   1     G   300.00   3000.00   1000.000    1
 0.03770799E+02 0.07871497E-01-0.02656384E-04 0.03944431E-08-0.02112616E-12    2
 0.12783252E+03 0.02929575E+02 0.02106204E+02 0.07216595E-01 0.05338472E-04    3
-0.07377636E-07 0.02075610E-10 0.09786011E+04 0.13152177E+02                   4
CH3OH             L 8/88C   1H   4O   1     G   200.000  3500.000  1000.000    1
 1.78970791E+00 1.40938292E-02-6.36500835E-06 1.38171085E-09-1.17060220E-13    2
-2.53748747E+04 1.45023623E+01 5.71539582E+00-1.52309129E-02 6.52441155E-05    3
-7.10806889E-08 2.61352698E-11-2.56427656E+04-1.50409823E+00                   4
C2H               L 1/91C   2H   1          G   200.000  3500.000  1000.000    1
 3.16780652E+00 4.75221902E-03-1.83787077E-06 3.04190252E-10-1.77232770E-14    2
 6.71210650E+04 6.63589475E+00 2.88965733E+00 1.34099611E-02-2.84769501E-05    3
 2.94791045E-08-1.09331511E-11 6.68393932E+04 6.22296438E+00                   4
C2H2              L 1/91C   2H   2          G   200.000  3500.000  1000.000    1
 4.14756964E+00 5.96166664E-03-2.37294852E-06 4.67412171E-10-3.61235213E-14    2
 2.59359992E+04-1.23028121E+00 8.08681094E-01 2.33615629E-02-3.55171815E-05    3
 2.80152437E-08-8.50072974E-12 2.64289807E+04 1.39397051E+01                   4
C2H3              L 2/92C   2H   3          G   200.000  3500.000  1000.000    1
 3.01672400E+00 1.03302292E-02-4.68082349E-06 1.01763288E-09-8.62607041E-14    2
 3.46128739E+04 7.78732378E+00 3.21246645E+00 1.51479162E-03 2.59209412E-05    3
-3.57657847E-08 1.47150873E-11 3.48598468E+04 8.51054025E+00                   4
C2H4              L 1/91C   2H   4          G   200.000  3500.000  1000.000    1
 2.03611116E+00 1.46454151E-02-6.71077915E-06 1.47222923E-09-1.25706061E-13    2
 4.93988614E+03 1.03053693E+01 3.95920148E+00-7.57052247E-03 5.70990292E-05    3
-6.91588753E-08 2.69884373E-11 5.08977593E+03 4.09733096E+00                   4
C2H5              L12/92C   2H   5          G   200.000  3500.000  1000.000    1
 1.95465642E+00 1.73972722E-02-7.98206668E-06 1.75217689E-09-1.49641576E-13    2
 1.28575200E+04 1.34624343E+01 4.30646568E+00-4.18658892E-03 4.97142807E-05    3
-5.99126606E-08 2.30509004E-11 1.28416265E+04 4.70720924E+00                   4
C2H6              L 8/88C   2H   6          G   200.000  3500.000  1000.000    1
 1.07188150E+00 2.16852677E-02-1.00256067E-05 2.21412001E-09-1.90002890E-13    2
-1.14263932E+04 1.51156107E+01 4.29142492E+00-5.50154270E-03 5.99438288E-05    3
-7.08466285E-08 2.68685771E-11-1.15222055E+04 2.66682316E+00                   4
CH2CO             L 5/90C   2H   2O   1     G   200.000  3500.000  1000.000    1
 4.51129732E+00 9.00359745E-03-4.16939635E-06 9.23345882E-10-7.94838201E-14    2
-7.55105311E+03 6.32247205E-01 2.13583630E+00 1.81188721E-02-1.73947474E-05    3
 9.34397568E-09-2.01457615E-12-7.04291804E+03 1.22156480E+01                   4
HCCO              SRIC91H   1C   2O   1     G   300.00   4000.00   1000.000    1
 0.56282058E+01 0.40853401E-02-0.15934547E-05 0.28626052E-09-0.19407832E-13    2
 0.19327215E+05-0.39302595E+01 0.22517214E+01 0.17655021E-01-0.23729101E-04    3
 0.17275759E-07-0.50664811E-11 0.20059449E+05 0.12490417E+02                   4
HCCOH              SRI91C   2O   1H   2     G   300.000  5000.000  1000.000    1
 0.59238291E+01 0.67923600E-02-0.25658564E-05 0.44987841E-09-0.29940101E-13    2
 0.72646260E+04-0.76017742E+01 0.12423733E+01 0.31072201E-01-0.50866864E-04    3
 0.43137131E-07-0.14014594E-10 0.80316143E+04 0.13874319E+02                   4
H2CN               41687H   2C   1N   1     G   300.00   4000.000  1000.000    1
 0.52097030E+01 0.29692911E-02-0.28555891E-06-0.16355500E-09 0.30432589E-13    2
 0.27677109E+05-0.44444780E+01 0.28516610E+01 0.56952331E-02 0.10711400E-05    3
-0.16226120E-08-0.23511081E-12 0.28637820E+05 0.89927511E+01                   4
HCN               GRI/98H   1C   1N   1     G   200.000  6000.000  1000.000    1
 0.38022392E+01 0.31464228E-02-0.10632185E-05 0.16619757E-09-0.97997570E-14    2
 0.14407292E+05 0.15754601E+01 0.22589886E+01 0.10051170E-01-0.13351763E-04    3
 0.10092349E-07-0.30089028E-11 0.14712633E+05 0.89164419E+01                   4
HNO               And93 H   1N   1O   1     G   200.000  6000.000  1000.000    1
 0.29792509E+01 0.34944059E-02-0.78549778E-06 0.57479594E-10-0.19335916E-15    2
 0.11750582E+05 0.86063728E+01 0.45334916E+01-0.56696171E-02 0.18473207E-04    3
-0.17137094E-07 0.55454573E-11 0.11548297E+05 0.17498417E+01                   4
N                 L 6/88N   1               G   200.000  6000.000  1000.000    1
 0.24159429E+01 0.17489065E-03-0.11902369E-06 0.30226245E-10-0.20360982E-14    2
 0.56133773E+05 0.46496096E+01 0.25000000E+01 0.00000000E+00 0.00000000E+00    3
 0.00000000E+00 0.00000000E+00 0.56104637E+05 0.41939087E+01                   4
NNH               T07/93N   2H   1          G   200.000  6000.000  1000.000    1
 0.37667544E+01 0.28915082E-02-0.10416620E-05 0.16842594E-09-0.10091896E-13    2
 0.28650697E+05 0.44705067E+01 0.43446927E+01-0.48497072E-02 0.20059459E-04    3
-0.21726464E-07 0.79469539E-11 0.28791973E+05 0.29779410E+01                   4
N2O               L 7/88N   2O   1          G   200.000  6000.000  1000.000    1
 0.48230729E+01 0.26270251E-02-0.95850874E-06 0.16000712E-09-0.97752303E-14    2
 0.80734048E+04-0.22017207E+01 0.22571502E+01 0.11304728E-01-0.13671319E-04    3
 0.96819806E-08-0.29307182E-11 0.87417744E+04 0.10757992E+02                   4
NH                And94 N   1H   1          G   200.000  6000.000  1000.000    1
 0.27836928E+01 0.13298430E-02-0.42478047E-06 0.78348501E-10-0.55044470E-14    2
 0.42120848E+05 0.57407799E+01 0.34929085E+01 0.31179198E-03-0.14890484E-05    3
 0.24816442E-08-0.10356967E-11 0.41880629E+05 0.18483278E+01                   4
NH2               And89 N   1H   2          G   200.000  6000.000  1000.000    1
 0.28347421E+01 0.32073082E-02-0.93390804E-06 0.13702953E-09-0.79206144E-14    2
 0.22171957E+05 0.65204163E+01 0.42040029E+01-0.21061385E-02 0.71068348E-05    3
-0.56115197E-08 0.16440717E-11 0.21885910E+05-0.14184248E+00                   4
NH3               J 6/77N   1H   3          G   200.000  6000.000  1000.000    1
 0.26344521E+01 0.56662560E-02-0.17278676E-05 0.23867161E-09-0.12578786E-13    2
-0.65446958E+04 0.65662928E+01 0.42860274E+01-0.46605230E-02 0.21718513E-04    3
-0.22808887E-07 0.82638046E-11-0.67417285E+04-0.62537277E+00                   4
NO                RUS 78N   1O   1          G   200.000  6000.000  1000.000    1
 0.32606056E+01 0.11911043E-02-0.42917048E-06 0.69457669E-10-0.40336099E-14    2
 0.99209746E+04 0.63693027E+01 0.42184763E+01-0.46389760E-02 0.11041022E-04    3
-0.93361354E-08 0.28035770E-11 0.98446230E+04 0.22808464E+01                   4
NO2               L 7/88N   1O   2          G   200.000  6000.000  1000.000    1
 0.48847542E+01 0.21723956E-02-0.82806906E-06 0.15747510E-09-0.10510895E-13    2
 0.23164983E+04-0.11741695E+00 0.39440312E+01-0.15854290E-02 0.16657812E-04    3
-0.20475426E-07 0.78350564E-11 0.28966179E+04 0.63119917E+01                   4
HCNO              BDEA94H   1N   1C   1O   1G   300.000  5000.000  1382.000    1
 6.59860456E+00 3.02778626E-03-1.07704346E-06 1.71666528E-10-1.01439391E-14    2
 1.79661339E+04-1.03306599E+01 2.64727989E+00 1.27505342E-02-1.04794236E-05    3
 4.41432836E-09-7.57521466E-13 1.92990252E+04 1.07332972E+01                   4
HOCN              BDEA94H   1N   1C   1O   1G   300.000  5000.000  1368.000    1
 5.89784885E+00 3.16789393E-03-1.11801064E-06 1.77243144E-10-1.04339177E-14    2
-3.70653331E+03-6.18167825E+00 3.78604952E+00 6.88667922E-03-3.21487864E-06    3
 5.17195767E-10 1.19360788E-14-2.82698400E+03 5.63292162E+00                   4
HNCO              BDEA94H   1N   1C   1O   1G   300.000  5000.000  1478.000    1
 6.22395134E+00 3.17864004E-03-1.09378755E-06 1.70735163E-10-9.95021955E-15    2
-1.66599344E+04-8.38224741E+00 3.63096317E+00 7.30282357E-03-2.28050003E-06    3
-6.61271298E-10 3.62235752E-13-1.55873636E+04 6.19457727E+00                   4
NCO               EA 93 N   1C   1O   1     G   200.000  6000.000  1000.000    1
 0.51521845E+01 0.23051761E-02-0.88033153E-06 0.14789098E-09-0.90977996E-14    2
 0.14004123E+05-0.25442660E+01 0.28269308E+01 0.88051688E-02-0.83866134E-05    3
 0.48016964E-08-0.13313595E-11 0.14682477E+05 0.95504646E+01                   4
CN                HBH92 C   1N   1          G   200.000  6000.000  1000.000    1
 0.37459805E+01 0.43450775E-04 0.29705984E-06-0.68651806E-10 0.44134173E-14    2
 0.51536188E+05 0.27867601E+01 0.36129351E+01-0.95551327E-03 0.21442977E-05    3
-0.31516323E-09-0.46430356E-12 0.51708340E+05 0.39804995E+01                   4
HCNN              SRI/94C   1N   2H   1     G   300.000  5000.000  1000.000    1
 0.58946362E+01 0.39895959E-02-0.15982380E-05 0.29249395E-09-0.20094686E-13    2
 0.53452941E+05-0.51030502E+01 0.25243194E+01 0.15960619E-01-0.18816354E-04    3
 0.12125540E-07-0.32357378E-11 0.54261984E+05 0.11675870E+02                   4
N2                121286N   2               G   300.000  5000.000  1000.000    1
 0.02926640E+02 0.14879768E-02-0.05684760E-05 0.10097038E-09-0.06753351E-13    2
-0.09227977E+04 0.05980528E+02 0.03298677E+02 0.14082404E-02-0.03963222E-04    3
 0.05641515E-07-0.02444854E-10-0.10208999E+04 0.03950372E+02                   4
AR                120186AR  1               G   300.000  5000.000  1000.000    1
 0.02500000E+02 0.00000000E+00 0.00000000E+00 0.00000000E+00 0.00000000E+00    2
-0.07453750E+04 0.04366000E+02 0.02500000E+02 0.00000000E+00 0.00000000E+00    3
 0.00000000E+00 0.00000000E+00-0.07453750E+04 0.04366000E+02                   4
C3H8              L 4/85C   3H   8          G   300.000  5000.000  1000.000    1
 0.75341368E+01 0.18872239E-01-0.62718491E-05 0.91475649E-09-0.47838069E-13    2
-0.16467516E+05-0.17892349E+02 0.93355381E+00 0.26424579E-01 0.61059727E-05    3
-0.21977499E-07 0.95149253E-11-0.13958520E+05 0.19201691E+02                   4
C3H7              L 9/84C   3H   7          G   300.000  5000.000  1000.000    1
 0.77026987E+01 0.16044203E-01-0.52833220E-05 0.76298590E-09-0.39392284E-13    2
 0.82984336E+04-0.15480180E+02 0.10515518E+01 0.25991980E-01 0.23800540E-05    3
-0.19609569E-07 0.93732470E-11 0.10631863E+05 0.21122559E+02                   4
CH3CHO            L 8/88C   2H   4O   1     G   200.000  6000.000  1000.000    1
 0.54041108E+01 0.11723059E-01-0.42263137E-05 0.68372451E-09-0.40984863E-13    2
-0.22593122E+05-0.34807917E+01 0.47294595E+01-0.31932858E-02 0.47534921E-04    3
-0.57458611E-07 0.21931112E-10-0.21572878E+05 0.41030159E+01                   4
CH2CHO            SAND86O   1H   3C   2     G   300.000  5000.000  1000.000    1
 0.05975670E+02 0.08130591E-01-0.02743624E-04 0.04070304E-08-0.02176017E-12    2
 0.04903218E+04-0.05045251E+02 0.03409062E+02 0.10738574E-01 0.01891492E-04    3
-0.07158583E-07 0.02867385E-10 0.15214766E+04 0.09558290E+02                   4
END






==> Codes/tutorial/mechanism/transport.dat <==
AR                 0   136.500     3.330     0.000     0.000     0.000
C                  0    71.400     3.298     0.000     0.000     0.000 ! *
C2                 1    97.530     3.621     0.000     1.760     4.000
C2O                1   232.400     3.828     0.000     0.000     1.000 ! *
CN2                1   232.400     3.828     0.000     0.000     1.000 ! OIS
C2H                1   209.000     4.100     0.000     0.000     2.500
C2H2               1   209.000     4.100     0.000     0.000     2.500
C2H2OH             2   224.700     4.162     0.000     0.000     1.000 ! *
C2H3               2   209.000     4.100     0.000     0.000     1.000 ! *
C2H4               2   280.800     3.971     0.000     0.000     1.500
C2H5               2   252.300     4.302     0.000     0.000     1.500
C2H6               2   252.300     4.302     0.000     0.000     1.500
C2N                1   232.400     3.828     0.000     0.000     1.000 ! OIS
C2N2               1   349.000     4.361     0.000     0.000     1.000 ! OIS
C3H2               2   209.000     4.100     0.000     0.000     1.000 ! *
C3H4               1   252.000     4.760     0.000     0.000     1.000
C3H6               2   266.800     4.982     0.000     0.000     1.000
C3H7               2   266.800     4.982     0.000     0.000     1.000
C4H6               2   357.000     5.180     0.000     0.000     1.000
I*C3H7             2   266.800     4.982     0.000     0.000     1.000
N*C3H7             2   266.800     4.982     0.000     0.000     1.000
C3H8               2   266.800     4.982     0.000     0.000     1.000
C4H                1   357.000     5.180     0.000     0.000     1.000
C4H2               1   357.000     5.180     0.000     0.000     1.000
C4H2OH             2   224.700     4.162     0.000     0.000     1.000 ! *
C4H8               2   357.000     5.176     0.000     0.000     1.000
C4H9               2   357.000     5.176     0.000     0.000     1.000
I*C4H9             2   357.000     5.176     0.000     0.000     1.000
C5H2               1   357.000     5.180     0.000     0.000     1.000
C5H3               1   357.000     5.180     0.000     0.000     1.000
C6H2               1   357.000     5.180     0.000     0.000     1.000
C6H5               2   412.300     5.349     0.000     0.000     1.000 ! JAM
C6H5O              2   450.000     5.500     0.000     0.000     1.000 ! JAM
C5H5OH             2   450.000     5.500     0.000     0.000     1.000 ! JAM
C6H6               2   412.300     5.349     0.000     0.000     1.000 ! SVE
C6H7               2   412.300     5.349     0.000     0.000     1.000 ! JAM
CH                 1    80.000     2.750     0.000     0.000     0.000
CH2                1   144.000     3.800     0.000     0.000     0.000
CH2(S)             1   144.000     3.800     0.000     0.000     0.000
CH2*               1   144.000     3.800     0.000     0.000     0.000
CH2CHCCH           2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH2CHCCH2          2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH2CHCH2           2   260.000     4.850     0.000     0.000     1.000 ! JAM
CH2CHCHCH          2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH2CHCHCH2         2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH2CO              2   436.000     3.970     0.000     0.000     2.000
CH2O               2   498.000     3.590     0.000     0.000     2.000
CH2OH              2   417.000     3.690     1.700     0.000     2.000
CH3                1   144.000     3.800     0.000     0.000     0.000
CH3CC              2   252.000     4.760     0.000     0.000     1.000 ! JAM
CH3CCCH2           2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH3CCCH3           2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH3CCH2            2   260.000     4.850     0.000     0.000     1.000 ! JAM
CH3CHCH            2   260.000     4.850     0.000     0.000     1.000 ! JAM
CH3CH2CCH          2   357.000     5.180     0.000     0.000     1.000 ! JAM
CH3CHO             2   436.000     3.970     0.000     0.000     2.000
CH2CHO             2   436.000     3.970     0.000     0.000     2.000
CH3CO              2   436.000     3.970     0.000     0.000     2.000
CH3O               2   417.000     3.690     1.700     0.000     2.000
CH3OH              2   481.800     3.626     0.000     0.000     1.000 ! SVE
CH4                2   141.400     3.746     0.000     2.600    13.000
CH4O               2   417.000     3.690     1.700     0.000     2.000
CN                 1    75.000     3.856     0.000     0.000     1.000 ! OIS
CNC                1   232.400     3.828     0.000     0.000     1.000 ! OIS
CNN                1   232.400     3.828     0.000     0.000     1.000 ! OIS
CO                 1    98.100     3.650     0.000     1.950     1.800
CO2                1   244.000     3.763     0.000     2.650     2.100
H                  0   145.000     2.050     0.000     0.000     0.000
H2C4O              2   357.000     5.180     0.000     0.000     1.000 ! JAM
H2                 1    38.000     2.920     0.000     0.790   280.000
H2CCCCH            2   357.000     5.180     0.000     0.000     1.000 ! JAM
H2CCCCH2           2   357.000     5.180     0.000     0.000     1.000 ! JAM
H2CCCH             2   252.000     4.760     0.000     0.000     1.000 ! JAM
H2CN               1   569.000     3.630     0.000     0.000     1.000 ! os/jm
H2NO               2   116.700     3.492     0.000     0.000     1.000 ! JAM
H2O                2   572.400     2.605     1.844     0.000     4.000
H2O2               2   107.400     3.458     0.000     0.000     3.800
HC2N2              1   349.000     4.361     0.000     0.000     1.000 ! OIS
HCCHCCH            2   357.000     5.180     0.000     0.000     1.000 ! JAM
HCCO               2   150.000     2.500     0.000     0.000     1.000 ! *
HCNN               2   150.000     2.500     0.000     0.000     1.000 ! *
HCCOH              2   436.000     3.970     0.000     0.000     2.000
HCN                1   569.000     3.630     0.000     0.000     1.000 ! OIS
HCO                2   498.000     3.590     0.000     0.000     0.000
HE                 0    10.200     2.576     0.000     0.000     0.000 ! *
HCNO               2   232.400     3.828     0.000     0.000     1.000 ! JAM
HOCN               2   232.400     3.828     0.000     0.000     1.000 ! JAM
HNCO               2   232.400     3.828     0.000     0.000     1.000 ! OIS
HNNO               2   232.400     3.828     0.000     0.000     1.000 ! *
HNO                2   116.700     3.492     0.000     0.000     1.000 ! *
HNOH               2   116.700     3.492     0.000     0.000     1.000 ! JAM
HO2                2   107.400     3.458     0.000     0.000     1.000 ! *
N                  0    71.400     3.298     0.000     0.000     0.000 ! *
N2                 1    97.530     3.621     0.000     1.760     4.000
N2H2               2    71.400     3.798     0.000     0.000     1.000 ! *
N2H3               2   200.000     3.900     0.000     0.000     1.000 ! *
N2H4               2   205.000     4.230     0.000     4.260     1.500
N2O                1   232.400     3.828     0.000     0.000     1.000 ! *
NCN                1   232.400     3.828     0.000     0.000     1.000 ! OIS
NCO                1   232.400     3.828     0.000     0.000     1.000 ! OIS
NH                 1    80.000     2.650     0.000     0.000     4.000
NH2                2    80.000     2.650     0.000     2.260     4.000
NH3                2   481.000     2.920     1.470     0.000    10.000
NNH                2    71.400     3.798     0.000     0.000     1.000 ! *
NO                 1    97.530     3.621     0.000     1.760     4.000
NCNO               2   232.400     3.828     0.000     0.000     1.000 ! OIS
NO2                2   200.000     3.500     0.000     0.000     1.000 ! *
O                  0    80.000     2.750     0.000     0.000     0.000
O2                 1   107.400     3.458     0.000     1.600     3.800
OH                 1    80.000     2.750     0.000     0.000     0.000

